Multi-Server Weakly-Private Information Retrieval

Private information retrieval (PIR) protocols ensure that a user can download a file from a database without revealing any information on the identity of the requested file to the servers storing the database. While existing protocols strictly impose that no information is leaked on the file's identity, this work initiates the study of the tradeoffs that can be achieved by relaxing the perfect privacy requirement. We refer to such protocols as weakly-private information retrieval (WPIR) protocols. In particular, for the case of multiple noncolluding replicated servers, we study how the download rate, the upload cost, and the access complexity can be improved when relaxing the full privacy constraint. To quantify the information leakage on the requested file's identity we consider mutual information (MI), worst-case information leakage, and maximal leakage (MaxL). We present two WPIR schemes, denoted by Scheme A and Scheme B, based on two recent PIR protocols and show that the download rate of the former can be optimized by solving a convex optimization problem. We also show that Scheme A achieves an improved download rate compared to the recently proposed scheme by Samy et al. under the so-called $\epsilon$-privacy metric. Additionally, a family of schemes based on partitioning is presented. Moreover, we provide an information-theoretic converse bound for the maximum possible download rate for the MI and MaxL privacy metrics under a practical restriction on the alphabet size of queries and answers. For two servers and two files, the bound is tight under the MaxL metric, which settles the WPIR capacity in this particular case. Finally, we compare the performance of the proposed schemes and their gap to the converse bound.

==> figs/data/PIRCn2f2.txt <==
PIRC rho
0.66667 0


==> figs/data/R1-MI_WPIRlkg_n2f32_v4.txt <==
R_1	avgMI_1

0.5	0
0.5	5.5904541e-07
0.5	2.2361946e-06
0.5	5.0314866e-06
0.5	8.9449864e-06
0.5	1.3976785e-05
0.5	2.0126999e-05
0.5	2.7395771e-05
0.5	3.5783271e-05
0.5	4.5289694e-05
0.5	5.591526e-05
0.5	6.7660216e-05
0.5	8.0524837e-05
0.5	9.450942e-05
0.5	0.00010961429
0.5	0.0001258398
0.5	0.00014318633
0.5	0.00016165428
0.5	0.00018124409
0.5	0.0002019562
0.5	0.0002237911
0.5	0.0002467493
0.5	0.00027083134
0.5	0.00029603777
0.5	0.00032236919
0.5	0.00034982621
0.5	0.00037840947
0.5	0.00040811964
0.5	0.00043895742
0.5	0.00047092352
0.5	0.0005040187
0.5	0.00053824372
0.5	0.0005735994
0.5	0.00061008656
0.5	0.00064770605
0.5	0.00068645876
0.5	0.0007263456
0.5	0.00076736751
0.5	0.00080952545
0.5	0.00085282041
0.5	0.00089725341
0.5	0.00094282551
0.5	0.00098953777
0.5	0.0010373913
0.5	0.0010863872
0.5	0.0011365267
0.5	0.0011878109
0.5	0.0012402411
0.5	0.0012938185
0.5	0.0013485443
0.5	0.0014044199
0.5	0.0014614466
0.5	0.0015196258
0.5	0.0015789587
0.5	0.001639447
0.5	0.0017010919
0.5	0.001763895
0.5	0.0018278577
0.5	0.0018929817
0.5	0.0019592684
0.5	0.0020267194
0.5	0.0020953364
0.5	0.002165121
0.5	0.0022360749
0.5	0.0023081998
0.50000001	0.0023814974
0.50000001	0.0024559695
0.50000001	0.0025316179
0.50000001	0.0026084445
0.50000001	0.002686451
0.50000001	0.0027656394
0.50000001	0.0028460116
0.50000001	0.0029275696
0.50000001	0.0030103153
0.50000001	0.0030942508
0.50000001	0.0031793781
0.50000001	0.0032656992
0.50000001	0.0033532164
0.50000001	0.0034419317
0.50000001	0.0035318474
0.50000001	0.0036229655
0.50000001	0.0037152885
0.50000001	0.0038088185
0.50000001	0.0039035579
0.50000001	0.0039995089
0.50000002	0.0040966741
0.50000002	0.0041950557
0.50000002	0.0042946563
0.50000002	0.0043954782
0.50000002	0.0044975241
0.50000002	0.0046007965
0.50000002	0.0047052979
0.50000002	0.004811031
0.50000002	0.0049179984
0.50000002	0.0050262028
0.50000003	0.0051356469
0.50000003	0.0052463335
0.50000003	0.0053582654
0.50000003	0.0054714455
0.50000003	0.0055858765
0.50000003	0.0057015614
0.50000003	0.0058185032
0.50000004	0.0059367047
0.50000004	0.0060561691
0.50000004	0.0061768994
0.50000004	0.0062988987
0.50000005	0.0064221701
0.50000005	0.0065467168
0.50000005	0.006672542
0.50000005	0.006799649
0.50000006	0.006928041
0.50000006	0.0070577214
0.50000006	0.0071886936
0.50000006	0.0073209609
0.50000007	0.0074545268
0.50000007	0.0075893948
0.50000007	0.0077255685
0.50000008	0.0078630514
0.50000008	0.0080018472
0.50000009	0.0081419594
0.50000009	0.0082833919
0.5000001	0.0084261484
0.5000001	0.0085702326
0.50000011	0.0087156484
0.50000011	0.0088623996
0.50000012	0.0090104903
0.50000012	0.0091599244
0.50000013	0.0093107058
0.50000014	0.0094628387
0.50000014	0.0096163272
0.50000015	0.0097711753
0.50000016	0.0099273874
0.50000017	0.010084968
0.50000017	0.01024392
0.50000018	0.01040425
0.50000019	0.010565961
0.5000002	0.010729057
0.50000021	0.010893544
0.50000022	0.011059425
0.50000023	0.011226706
0.50000025	0.01139539
0.50000026	0.011565484
0.50000027	0.01173699
0.50000028	0.011909915
0.5000003	0.012084263
0.50000031	0.012260039
0.50000033	0.012437247
0.50000034	0.012615894
0.50000036	0.012795984
0.50000038	0.012977521
0.5000004	0.013160513
0.50000042	0.013344962
0.50000044	0.013530876
0.50000046	0.013718259
0.50000048	0.013907116
0.5000005	0.014097454
0.50000053	0.014289277
0.50000055	0.014482591
0.50000058	0.014677403
0.50000061	0.014873717
0.50000064	0.015071539
0.50000067	0.015270876
0.5000007	0.015471732
0.50000073	0.015674115
0.50000077	0.01587803
0.5000008	0.016083483
0.50000084	0.016290481
0.50000088	0.016499029
0.50000092	0.016709134
0.50000097	0.016920802
0.50000101	0.01713404
0.50000106	0.017348855
0.50000111	0.017565252
0.50000117	0.017783238
0.50000122	0.018002821
0.50000128	0.018224006
0.50000134	0.018446802
0.5000014	0.018671214
0.50000147	0.01889725
0.50000153	0.019124917
0.50000161	0.019354221
0.50000168	0.019585171
0.50000176	0.019817774
0.50000184	0.020052036
0.50000193	0.020287966
0.50000202	0.020525571
0.50000211	0.020764858
0.50000221	0.021005836
0.50000231	0.021248512
0.50000241	0.021492895
0.50000253	0.021738991
0.50000264	0.021986809
0.50000276	0.022236358
0.50000289	0.022487645
0.50000302	0.022740679
0.50000316	0.022995468
0.5000033	0.023252021
0.50000345	0.023510347
0.50000361	0.023770453
0.50000377	0.02403235
0.50000394	0.024296045
0.50000412	0.024561549
0.50000431	0.024828869
0.5000045	0.025098015
0.50000471	0.025368997
0.50000492	0.025641823
0.50000514	0.025916504
0.50000537	0.026193049
0.50000561	0.026471467
0.50000586	0.026751769
0.50000612	0.027033965
0.5000064	0.027318064
0.50000668	0.027604076
0.50000698	0.027892013
0.50000729	0.028181883
0.50000761	0.028473699
0.50000795	0.02876747
0.5000083	0.029063207
0.50000867	0.029360922
0.50000905	0.029660624
0.50000945	0.029962326
0.50000986	0.030266038
0.50001029	0.030571771
0.50001075	0.030879539
0.50001122	0.031189351
0.50001171	0.031501219
0.50001222	0.031815157
0.50001275	0.032131175
0.50001331	0.032449286
0.50001388	0.032769502
0.50001449	0.033091836
0.50001511	0.0334163
0.50001577	0.033742907
0.50001645	0.034071669
0.50001716	0.034402601
0.5000179	0.034735715
0.50001867	0.035071025
0.50001947	0.035408544
0.50002031	0.035748285
0.50002118	0.036090263
0.50002209	0.036434492
0.50002303	0.036780986
0.50002401	0.037129758
0.50002504	0.037480825
0.5000261	0.0378342
0.50002721	0.038189898
0.50002837	0.038547934
0.50002957	0.038908324
0.50003083	0.039271084
0.50003213	0.039636227
0.50003349	0.040003771
0.5000349	0.040373732
0.50003637	0.040746125
0.5000379	0.041120968
0.50003949	0.041498275
0.50004115	0.041878066
0.50004287	0.042260355
0.50004466	0.042645162
0.50004653	0.043032503
0.50004847	0.043422395
0.50005049	0.043814857
0.50005259	0.044209907
0.50005478	0.044607563
0.50005705	0.045007844
0.50005941	0.045410768
0.50006187	0.045816355
0.50006443	0.046224624
0.50006709	0.046635594
0.50006986	0.047049285
0.50007273	0.047465718
0.50007572	0.047884913
0.50007883	0.048306889
0.50008206	0.048731669
0.50008542	0.049159273
0.50008892	0.049589723
0.50009255	0.05002304
0.50009632	0.050459247
0.50010025	0.050898365
0.50010433	0.051340417
0.50010857	0.051785427
0.50011297	0.052233417
0.50011755	0.05268441
0.50012231	0.053138432
0.50012725	0.053595505
0.50013239	0.054055654
0.50013773	0.054518905
0.50014327	0.054985282
0.50014903	0.055454811
0.50015502	0.055927518
0.50016124	0.056403429
0.5001677	0.05688257
0.50017441	0.057364969
0.50018138	0.057850653
0.50018861	0.058339649
0.50019613	0.058831987
0.50020394	0.059327694
0.50021205	0.059826799
0.50022046	0.060329333
0.50022921	0.060835323
0.50023829	0.061344802
0.50024771	0.0618578
0.5002575	0.062374347
0.50026766	0.062894476
0.5002782	0.063418218
0.50028915	0.063945606
0.50030052	0.064476674
0.50031232	0.065011454
0.50032456	0.06554998
0.50033728	0.066092289
0.50035047	0.066638413
0.50036416	0.06718839
0.50037837	0.067742254
0.50039311	0.068300044
0.50040841	0.068861796
0.50042429	0.069427549
0.50044077	0.06999734
0.50045786	0.070571209
0.50047559	0.071149195
0.50049399	0.07173134
0.50051308	0.072317683
0.50053288	0.072908268
0.50055342	0.073503135
0.50057473	0.074102328
0.50059683	0.074705891
0.50061976	0.075313868
0.50064353	0.075926305
0.50066819	0.076543247
0.50069377	0.077164741
0.50072029	0.077790835
0.50074779	0.078421576
0.50077631	0.079057015
0.50080588	0.0796972
0.50083654	0.080342183
0.50086834	0.080992016
0.5009013	0.081646751
0.50093548	0.08230644
0.50097091	0.08297114
0.50100764	0.083640905
0.50104571	0.084315792
0.50108518	0.084995858
0.50112609	0.08568116
0.5011685	0.08637176
0.50121246	0.087067717
0.50125802	0.087769093
0.50130523	0.088475951
0.50135417	0.089188354
0.50140488	0.089906367
0.50145744	0.090630058
0.5015119	0.091359493
0.50156833	0.092094741
0.50162681	0.092835873
0.50168741	0.093582959
0.50175019	0.094336073
0.50181524	0.095095289
0.50188264	0.095860683
0.50195246	0.096632331
0.5020248	0.097410312
0.50209974	0.098194708
0.50217737	0.098985598
0.5022578	0.099783068
0.5023411	0.1005872
0.5024274	0.10139809
0.50251678	0.10221581
0.50260937	0.10304046
0.50270526	0.10387214
0.50280458	0.10471093
0.50290745	0.10555694
0.50301399	0.10641026
0.50312433	0.10727099
0.5032386	0.10813923
0.50335693	0.1090151
0.50347948	0.10989869
0.50360639	0.11079011
0.5037378	0.11168948
0.50387388	0.11259692
0.50401479	0.11351253
0.5041607	0.11443644
0.50431178	0.11536877
0.50446821	0.11630965
0.50463019	0.1172592
0.50479789	0.11821755
0.50497153	0.11918485
0.50515131	0.12016121
0.50533744	0.1211468
0.50553015	0.12214174
0.50572967	0.12314619
0.50593624	0.12416029
0.50615009	0.12518421
0.50637149	0.1262181
0.50660071	0.12726212
0.506838	0.12831644
0.50708367	0.12938122
0.507338	0.13045665
0.5076013	0.13154291
0.50787388	0.13264017
0.50815608	0.13374863
0.50844822	0.13486848
0.50875066	0.13599992
0.50906376	0.13714315
0.50938791	0.13829838
0.5097235	0.13946584
0.51007092	0.14064573
0.5104306	0.1418383
0.51080298	0.14304376
0.51118851	0.14426237
0.51158767	0.14549438
0.51200093	0.14674003
0.51242881	0.14799958
0.51287183	0.14927332
0.51333053	0.15056152
0.51380549	0.15186446
0.5142973	0.15318244
0.51480656	0.15451576
0.51533391	0.15586474
0.51588001	0.15722971
0.51644555	0.15861099
0.51703125	0.16000893
0.51763784	0.16142388
0.5182661	0.16285622
0.51891684	0.16430632
0.51959089	0.16577458
0.52028912	0.16726139
0.52101245	0.16876719
0.52176181	0.1702924
0.5225382	0.17183747
0.52334263	0.17340287
0.52417619	0.17498907
0.52503999	0.17659659
0.52593519	0.17822592
0.52686302	0.17987762
0.52782474	0.18155224
0.52882169	0.18325035
0.52985524	0.18497255
0.53092685	0.18671947
0.53203803	0.18849175
0.53319038	0.19029007
0.53438555	0.19211514
0.53562529	0.19396767
0.53691141	0.19584843
0.53824583	0.19775821
0.53963054	0.19969783
0.54106765	0.20166817
0.54255938	0.20367011
0.54410802	0.20570461
0.54571603	0.20777264
0.54738596	0.20987523
0.54912051	0.21201345
0.55092252	0.21418844
0.55279497	0.21640138
0.55474102	0.21865351
0.55676399	0.22094613
0.55886739	0.2232806
0.56105494	0.22565838
0.56333054	0.22808097
0.56569836	0.23054996
0.56816278	0.23306706
0.57072846	0.23563402
0.57340033	0.23825273
0.57618364	0.24092518
0.57908395	0.24365346
0.58210719	0.24643981
0.58525966	0.24928659
0.58854809	0.25219632
0.59197963	0.25517168
0.59556195	0.25821551
0.59930322	0.26133086
0.6032122	0.26452098
0.60729828	0.26778935
0.61157151	0.2711397
0.61604273	0.27457604
0.62072355	0.27810268
0.6256265	0.28172426
0.63076511	0.28544582
0.63615396	0.28927279
0.64180886	0.29321107
0.64774693	0.29726708
0.65398673	0.30144782
0.66054847	0.30576097
0.66745416	0.31021492
0.67472782	0.31481896
0.68239572	0.31958331
0.69048664	0.32451935
0.69903218	0.32963975
0.70806714	0.3349587
0.71762991	0.3404922
0.72776296	0.34625835
0.73851337	0.35227783
0.74993352	0.35857439
0.76208181	0.36517562
0.77502361	0.37211379
0.78883226	0.37942721
0.8035904	0.38716196
0.81939143	0.39537442
0.83634137	0.40413506
0.85456104	0.41353441
0.87418874	0.42369286
0.89538357	0.43477847
0.91832942	0.44704279
0.94324009	0.46090673
0.97036556	0.47723943
1	0.5


==> figs/data/R1-MaxL_WPIRlkg_n2f32_v4.txt <==
R_1	MaxL_1

0.5	0
0.5	0.00057765586
0.5	0.0011564705
0.5	0.0017364486
0.5	0.0023175949
0.5	0.0028999139
0.5	0.0034834106
0.5	0.0040680897
0.5	0.0046539559
0.5	0.0052410141
0.5	0.0058292691
0.5	0.0064187259
0.5	0.0070093894
0.5	0.0076012645
0.5	0.0081943562
0.5	0.0087886695
0.5	0.0093842095
0.5	0.0099809812
0.5	0.01057899
0.5	0.01117824
0.5	0.011778738
0.5	0.012380488
0.5	0.012983495
0.5	0.013587766
0.5	0.014193304
0.5	0.014800116
0.5	0.015408207
0.5	0.016017582
0.5	0.016628247
0.5	0.017240207
0.5	0.017853468
0.5	0.018468034
0.5	0.019083913
0.5	0.019701109
0.5	0.020319628
0.5	0.020939476
0.5	0.021560658
0.5	0.02218318
0.5	0.022807049
0.5	0.023432269
0.5	0.024058847
0.5	0.024686788
0.5	0.025316099
0.5	0.025946786
0.5	0.026578854
0.5	0.02721231
0.5	0.027847159
0.5	0.028483409
0.5	0.029121064
0.5	0.029760132
0.5	0.030400619
0.5	0.03104253
0.5	0.031685873
0.5	0.032330653
0.5	0.032976877
0.5	0.033624552
0.5	0.034273684
0.5	0.034924279
0.5	0.035576345
0.5	0.036229888
0.5	0.036884914
0.5	0.037541431
0.5	0.038199445
0.5	0.038858963
0.5	0.039519992
0.50000001	0.040182539
0.50000001	0.04084661
0.50000001	0.041512214
0.50000001	0.042179356
0.50000001	0.042848045
0.50000001	0.043518287
0.50000001	0.044190089
0.50000001	0.04486346
0.50000001	0.045538405
0.50000001	0.046214933
0.50000001	0.046893051
0.50000001	0.047572766
0.50000001	0.048254086
0.50000001	0.048937019
0.50000001	0.049621572
0.50000001	0.050307753
0.50000001	0.05099557
0.50000001	0.051685031
0.50000001	0.052376142
0.50000001	0.053068913
0.50000002	0.053763352
0.50000002	0.054459465
0.50000002	0.055157263
0.50000002	0.055856751
0.50000002	0.05655794
0.50000002	0.057260837
0.50000002	0.05796545
0.50000002	0.058671789
0.50000002	0.05937986
0.50000002	0.060089673
0.50000003	0.060801237
0.50000003	0.06151456
0.50000003	0.062229651
0.50000003	0.062946519
0.50000003	0.063665172
0.50000003	0.064385619
0.50000003	0.06510787
0.50000004	0.065831933
0.50000004	0.066557818
0.50000004	0.067285533
0.50000004	0.068015088
0.50000005	0.068746493
0.50000005	0.069479756
0.50000005	0.070214888
0.50000005	0.070951897
0.50000006	0.071690794
0.50000006	0.072431588
0.50000006	0.073174288
0.50000006	0.073918906
0.50000007	0.074665449
0.50000007	0.07541393
0.50000007	0.076164357
0.50000008	0.076916741
0.50000008	0.077671091
0.50000009	0.078427419
0.50000009	0.079185735
0.5000001	0.079946049
0.5000001	0.080708372
0.50000011	0.081472714
0.50000011	0.082239087
0.50000012	0.0830075
0.50000012	0.083777965
0.50000013	0.084550493
0.50000014	0.085325095
0.50000014	0.086101782
0.50000015	0.086880565
0.50000016	0.087661456
0.50000017	0.088444466
0.50000017	0.089229606
0.50000018	0.090016889
0.50000019	0.090806326
0.5000002	0.091597929
0.50000021	0.092391709
0.50000022	0.09318768
0.50000023	0.093985852
0.50000025	0.094786238
0.50000026	0.09558885
0.50000027	0.096393701
0.50000028	0.097200804
0.5000003	0.098010171
0.50000031	0.098821814
0.50000033	0.099635747
0.50000034	0.10045198
0.50000036	0.10127053
0.50000038	0.10209141
0.5000004	0.10291463
0.50000042	0.10374021
0.50000044	0.10456816
0.50000046	0.10539849
0.50000048	0.10623121
0.5000005	0.10706635
0.50000053	0.10790391
0.50000055	0.1087439
0.50000058	0.10958635
0.50000061	0.11043127
0.50000064	0.11127867
0.50000067	0.11212856
0.5000007	0.11298097
0.50000073	0.1138359
0.50000077	0.11469337
0.5000008	0.1155534
0.50000084	0.116416
0.50000088	0.11728118
0.50000092	0.11814897
0.50000097	0.11901938
0.50000101	0.11989241
0.50000106	0.1207681
0.50000111	0.12164646
0.50000117	0.12252749
0.50000122	0.12341123
0.50000128	0.12429768
0.50000134	0.12518686
0.5000014	0.12607879
0.50000147	0.12697348
0.50000153	0.12787096
0.50000161	0.12877124
0.50000168	0.12967433
0.50000176	0.13058027
0.50000184	0.13148905
0.50000193	0.13240071
0.50000202	0.13331525
0.50000211	0.13423271
0.50000221	0.13515309
0.50000231	0.13607641
0.50000241	0.1370027
0.50000253	0.13793198
0.50000264	0.13886425
0.50000276	0.13979955
0.50000289	0.14073789
0.50000302	0.14167929
0.50000316	0.14262377
0.5000033	0.14357135
0.50000345	0.14452206
0.50000361	0.14547591
0.50000377	0.14643292
0.50000394	0.14739312
0.50000412	0.14835652
0.50000431	0.14932315
0.5000045	0.15029303
0.50000471	0.15126618
0.50000492	0.15224263
0.50000514	0.15322239
0.50000537	0.15420549
0.50000561	0.15519195
0.50000586	0.15618179
0.50000612	0.15717504
0.5000064	0.15817172
0.50000668	0.15917186
0.50000698	0.16017547
0.50000729	0.16118259
0.50000761	0.16219324
0.50000795	0.16320743
0.5000083	0.16422521
0.50000867	0.16524659
0.50000905	0.16627159
0.50000945	0.16730025
0.50000986	0.16833259
0.50001029	0.16936864
0.50001075	0.17040842
0.50001122	0.17145197
0.50001171	0.1724993
0.50001222	0.17355044
0.50001275	0.17460543
0.50001331	0.17566429
0.50001388	0.17672705
0.50001449	0.17779374
0.50001511	0.17886438
0.50001577	0.17993902
0.50001645	0.18101767
0.50001716	0.18210037
0.5000179	0.18318715
0.50001867	0.18427803
0.50001947	0.18537306
0.50002031	0.18647226
0.50002118	0.18757566
0.50002209	0.18868329
0.50002303	0.1897952
0.50002401	0.19091141
0.50002504	0.19203195
0.5000261	0.19315686
0.50002721	0.19428617
0.50002837	0.19541992
0.50002957	0.19655814
0.50003083	0.19770087
0.50003213	0.19884815
0.50003349	0.2
0.5000349	0.20115647
0.50003637	0.20231759
0.5000379	0.20348341
0.50003949	0.20465396
0.50004115	0.20582927
0.50004287	0.20700939
0.50004466	0.20819436
0.50004653	0.20938421
0.50004847	0.21057899
0.50005049	0.21177874
0.50005259	0.2129835
0.50005478	0.2141933
0.50005705	0.21540821
0.50005941	0.21662825
0.50006187	0.21785347
0.50006443	0.21908391
0.50006709	0.22031963
0.50006986	0.22156066
0.50007273	0.22280705
0.50007572	0.22405885
0.50007883	0.2253161
0.50008206	0.22657885
0.50008542	0.22784716
0.50008892	0.22912106
0.50009255	0.23040062
0.50009632	0.23168587
0.50010025	0.23297688
0.50010433	0.23427368
0.50010857	0.23557634
0.50011297	0.23688491
0.50011755	0.23819944
0.50012231	0.23951999
0.50012725	0.24084661
0.50013239	0.24217935
0.50013773	0.24351828
0.50014327	0.24486345
0.50014903	0.24621493
0.50015502	0.24757276
0.50016124	0.24893701
0.5001677	0.25030775
0.50017441	0.25168502
0.50018138	0.2530689
0.50018861	0.25445945
0.50019613	0.25585674
0.50020394	0.25726082
0.50021205	0.25867177
0.50022046	0.26008966
0.50022921	0.26151454
0.50023829	0.2629465
0.50024771	0.2643856
0.5002575	0.26583191
0.50026766	0.2672855
0.5002782	0.26874646
0.50028915	0.27021485
0.50030052	0.27169076
0.50031232	0.27317425
0.50032456	0.2746654
0.50033728	0.2761643
0.50035047	0.27767103
0.50036416	0.27918567
0.50037837	0.2807083
0.50039311	0.28223901
0.50040841	0.28377788
0.50042429	0.285325
0.50044077	0.28688046
0.50045786	0.28844434
0.50047559	0.29001676
0.50049399	0.29159778
0.50051308	0.29318752
0.50053288	0.29478606
0.50055342	0.2963935
0.50057473	0.29800995
0.50059683	0.2996355
0.50061976	0.30127026
0.50064353	0.30291434
0.50066819	0.30456783
0.50069377	0.30623085
0.50072029	0.30790351
0.50074779	0.30958591
0.50077631	0.31127818
0.50080588	0.31298044
0.50083654	0.31469278
0.50086834	0.31641535
0.5009013	0.31814826
0.50093548	0.31989163
0.50097091	0.32164559
0.50100764	0.32341028
0.50104571	0.32518581
0.50108518	0.32697233
0.50112609	0.32876998
0.5011685	0.33057888
0.50121246	0.33239919
0.50125802	0.33423104
0.50130523	0.33607458
0.50135417	0.33792997
0.50140488	0.33979734
0.50145744	0.34167687
0.5015119	0.3435687
0.50156833	0.345473
0.50162681	0.34738993
0.50168741	0.34931966
0.50175019	0.35126236
0.50181524	0.3532182
0.50188264	0.35518736
0.50195246	0.35717002
0.5020248	0.35916637
0.50209974	0.36117658
0.50217737	0.36320087
0.5022578	0.36523941
0.5023411	0.3672924
0.5024274	0.36936006
0.50251678	0.37144259
0.50260937	0.3735402
0.50270526	0.37565311
0.50280458	0.37778153
0.50290745	0.3799257
0.50301399	0.38208583
0.50312433	0.38426217
0.5032386	0.38645496
0.50335693	0.38866443
0.50347948	0.39089084
0.50360639	0.39313444
0.5037378	0.39539549
0.50387388	0.39767426
0.50401479	0.39997101
0.5041607	0.40228603
0.50431178	0.40461959
0.50446821	0.40697198
0.50463019	0.4093435
0.50479789	0.41173445
0.50497153	0.41414513
0.50515131	0.41657586
0.50533744	0.41902695
0.50553015	0.42149874
0.50572967	0.42399156
0.50593624	0.42650574
0.50615009	0.42904164
0.50637149	0.43159961
0.50660071	0.43418001
0.506838	0.43678322
0.50708367	0.43940961
0.507338	0.44205957
0.5076013	0.4447335
0.50787388	0.44743179
0.50815608	0.45015486
0.50844822	0.45290313
0.50875066	0.45567703
0.50906376	0.458477
0.50938791	0.46130348
0.5097235	0.46415692
0.51007092	0.46703781
0.5104306	0.4699466
0.51080298	0.47288379
0.51118851	0.47584987
0.51158767	0.47884534
0.51200093	0.48187072
0.51242881	0.48492654
0.51287183	0.48801333
0.51333053	0.49113163
0.51380549	0.49428201
0.5142973	0.49746502
0.51480656	0.50068126
0.51533391	0.5039313
0.51588001	0.50721574
0.51644555	0.5105352
0.51703125	0.5138903
0.51763784	0.51728167
0.5182661	0.52070995
0.51891684	0.5241758
0.51959089	0.52767989
0.52028912	0.53122289
0.52101245	0.53480549
0.52176181	0.53842839
0.5225382	0.5420923
0.52334263	0.54579794
0.52417619	0.54954604
0.52503999	0.55333734
0.52593519	0.5571726
0.52686302	0.56105258
0.52782474	0.56497804
0.52882169	0.56894978
0.52985524	0.57296859
0.53092685	0.57703526
0.53203803	0.58115061
0.53319038	0.58531544
0.53438555	0.5895306
0.53562529	0.59379691
0.53691141	0.59811522
0.53824583	0.60248637
0.53963054	0.60691121
0.54106765	0.61139061
0.54255938	0.61592544
0.54410802	0.62051655
0.54571603	0.62516482
0.54738596	0.62987113
0.54912051	0.63463636
0.55092252	0.63946138
0.55279497	0.64434707
0.55474102	0.64929432
0.55676399	0.65430401
0.55886739	0.659377
0.56105494	0.66451418
0.56333054	0.66971641
0.56569836	0.67498456
0.56816278	0.68031949
0.57072846	0.68572204
0.57340033	0.69119307
0.57618364	0.69673339
0.57908395	0.70234385
0.58210719	0.70802524
0.58525966	0.71377836
0.58854809	0.71960401
0.59197963	0.72550293
0.59556195	0.7314759
0.59930322	0.73752364
0.6032122	0.74364686
0.60729828	0.74984626
0.61157151	0.7561225
0.61604273	0.76247625
0.62072355	0.76890811
0.6256265	0.7754187
0.63076511	0.78200857
0.63615396	0.78867828
0.64180886	0.79542834
0.64774693	0.80225923
0.65398673	0.80917142
0.66054847	0.81616531
0.66745416	0.82324129
0.67472782	0.83039973
0.68239572	0.83764093
0.69048664	0.84496519
0.69903218	0.85237274
0.70806714	0.8598638
0.71762991	0.86743853
0.72776296	0.87509708
0.73851337	0.88283952
0.74993352	0.89066592
0.76208181	0.89857628
0.77502361	0.90657058
0.78883226	0.91464876
0.8035904	0.92281071
0.81939143	0.93105627
0.83634137	0.93938526
0.85456104	0.94779745
0.87418874	0.95629257
0.89538357	0.96487032
0.91832942	0.97353034
0.94324009	0.98227225
0.97036556	0.99109563
1	1


==> figs/data/R1-WIL_WPIRlkg_n2f32_v4.txt <==
R_1	WIL_1

0.5	0
0.5	5.770784e-07
0.5	2.3083182e-06
0.5	5.1937333e-06
0.5	9.2333468e-06
0.5	1.4427191e-05
0.5	2.0775307e-05
0.5	2.8277747e-05
0.5	3.6934569e-05
0.5	4.6745844e-05
0.5	5.7711649e-05
0.5	6.9832074e-05
0.5	8.3107214e-05
0.5	9.7537176e-05
0.5	0.00011312208
0.5	0.00012986204
0.5	0.0001477572
0.5	0.00016680769
0.5	0.00018701368
0.5	0.00020837533
0.5	0.0002308928
0.5	0.00025456628
0.5	0.00027939595
0.5	0.00030538202
0.5	0.00033255526
0.5	0.00036091769
0.5	0.00039044715
0.5	0.00042114445
0.5	0.00045301043
0.5	0.00048604594
0.5	0.00052025182
0.5	0.00055562893
0.5	0.00059217815
0.5	0.00062990036
0.5	0.00066879645
0.5	0.00070886732
0.5	0.00075011388
0.5	0.00079253707
0.5	0.0008361378
0.5	0.00088091702
0.5	0.00092687569
0.5	0.00097401476
0.5	0.0010223352
0.5	0.001071838
0.5	0.0011225242
0.5	0.0011743948
0.5	0.0012274507
0.5	0.001281693
0.5	0.0013371227
0.5	0.001393741
0.5	0.0014515488
0.5	0.0015105471
0.5	0.0015707372
0.5	0.00163212
0.5	0.0016946968
0.5	0.0017584684
0.5	0.0018234362
0.5	0.0018896013
0.5	0.0019569647
0.5	0.0020255276
0.5	0.0020952912
0.5	0.0021662567
0.5	0.0022384252
0.5	0.002311798
0.5	0.0023863762
0.50000001	0.0024621611
0.50000001	0.0025391539
0.50000001	0.0026173559
0.50000001	0.0026967682
0.50000001	0.0027773923
0.50000001	0.0028592292
0.50000001	0.0029427316
0.50000001	0.0030275294
0.50000001	0.0031135739
0.50000001	0.0032008669
0.50000001	0.0032894105
0.50000001	0.0033792066
0.50000001	0.0034702573
0.50000001	0.0035625646
0.50000001	0.0036561305
0.50000001	0.0037509572
0.50000001	0.0038470465
0.50000001	0.0039444007
0.50000001	0.0040430218
0.50000001	0.004142912
0.50000002	0.0042440733
0.50000002	0.0043465079
0.50000002	0.0044502179
0.50000002	0.0045552056
0.50000002	0.004661473
0.50000002	0.0047690224
0.50000002	0.004877856
0.50000002	0.004987976
0.50000002	0.0050993846
0.50000002	0.0052120841
0.50000003	0.0053260768
0.50000003	0.0054413649
0.50000003	0.0055579508
0.50000003	0.0056758367
0.50000003	0.0057950249
0.50000003	0.0059155178
0.50000003	0.0060373178
0.50000004	0.0061604273
0.50000004	0.0062848485
0.50000004	0.006410584
0.50000004	0.006537636
0.50000005	0.0066660072
0.50000005	0.0067956998
0.50000005	0.0069267164
0.50000005	0.0070590595
0.50000006	0.0071927315
0.50000006	0.007327735
0.50000006	0.0074640724
0.50000006	0.0076017464
0.50000007	0.0077407594
0.50000007	0.0078811141
0.50000007	0.0080228131
0.50000008	0.0081672862
0.50000008	0.008313199
0.50000009	0.0084605179
0.50000009	0.0086092463
0.5000001	0.0087593877
0.5000001	0.0089109455
0.50000011	0.0090639234
0.50000011	0.0092183248
0.50000012	0.0093741533
0.50000012	0.0095314126
0.50000013	0.0096901061
0.50000014	0.0098502377
0.50000014	0.010011811
0.50000015	0.010174829
0.50000016	0.010339297
0.50000017	0.010505217
0.50000017	0.010672593
0.50000018	0.01084143
0.50000019	0.01101173
0.5000002	0.011183499
0.50000021	0.011356739
0.50000022	0.011531454
0.50000023	0.011707649
0.50000025	0.011885327
0.50000026	0.012064492
0.50000027	0.012245149
0.50000028	0.0124273
0.5000003	0.01261095
0.50000031	0.012796104
0.50000033	0.012982765
0.50000034	0.013170936
0.50000036	0.013360623
0.50000038	0.01355183
0.5000004	0.01374456
0.50000042	0.013938818
0.50000044	0.014134608
0.50000046	0.014331933
0.50000048	0.014530799
0.5000005	0.01473121
0.50000053	0.01493317
0.50000055	0.015136683
0.50000058	0.015341753
0.50000061	0.015548386
0.50000064	0.015756585
0.50000067	0.015967118
0.5000007	0.016181592
0.50000073	0.016397731
0.50000077	0.016615542
0.5000008	0.01683503
0.50000084	0.017056201
0.50000088	0.01727906
0.50000092	0.017503612
0.50000097	0.017729865
0.50000101	0.017957823
0.50000106	0.018187493
0.50000111	0.018418879
0.50000117	0.018651989
0.50000122	0.018886828
0.50000128	0.019123402
0.50000134	0.019361718
0.5000014	0.01960178
0.50000147	0.019843596
0.50000153	0.020087171
0.50000161	0.020332511
0.50000168	0.020579624
0.50000176	0.020828514
0.50000184	0.021079189
0.50000193	0.021331654
0.50000202	0.021585916
0.50000211	0.021841982
0.50000221	0.022099858
0.50000231	0.02235955
0.50000241	0.022621064
0.50000253	0.022884409
0.50000264	0.023149589
0.50000276	0.023416612
0.50000289	0.023685485
0.50000302	0.023956213
0.50000316	0.024228805
0.5000033	0.024503266
0.50000345	0.024779605
0.50000361	0.025057827
0.50000377	0.025337939
0.50000394	0.025619949
0.50000412	0.025903864
0.50000431	0.02618969
0.5000045	0.026477436
0.50000471	0.026767945
0.50000492	0.027065308
0.50000514	0.027364745
0.50000537	0.027666267
0.50000561	0.02796988
0.50000586	0.028275596
0.50000612	0.028583422
0.5000064	0.028893368
0.50000668	0.029205443
0.50000698	0.029519657
0.50000729	0.029836018
0.50000761	0.030154537
0.50000795	0.030475222
0.5000083	0.030798084
0.50000867	0.031123131
0.50000905	0.031450374
0.50000945	0.031779822
0.50000986	0.032111486
0.50001029	0.032445374
0.50001075	0.032781498
0.50001122	0.033119866
0.50001171	0.03346049
0.50001222	0.033803379
0.50001275	0.034148543
0.50001331	0.034495994
0.50001388	0.034845741
0.50001449	0.035197794
0.50001511	0.035552165
0.50001577	0.035908864
0.50001645	0.036267902
0.50001716	0.036629289
0.5000179	0.036993037
0.50001867	0.037359156
0.50001947	0.037727657
0.50002031	0.038098552
0.50002118	0.038471851
0.50002209	0.038847567
0.50002303	0.039225709
0.50002401	0.039606291
0.50002504	0.039989322
0.5000261	0.040374816
0.50002721	0.040763337
0.50002837	0.041163697
0.50002957	0.041566763
0.50003083	0.041972549
0.50003213	0.042381072
0.50003349	0.042792345
0.5000349	0.043206383
0.50003637	0.043623201
0.5000379	0.044042814
0.50003949	0.044465237
0.50004115	0.044890486
0.50004287	0.045318575
0.50004466	0.045749521
0.50004653	0.046183339
0.50004847	0.046620045
0.50005049	0.047059654
0.50005259	0.047502183
0.50005478	0.047947648
0.50005705	0.048396065
0.50005941	0.048847451
0.50006187	0.049301821
0.50006443	0.049759194
0.50006709	0.050219585
0.50006986	0.050683013
0.50007273	0.051149492
0.50007572	0.051619042
0.50007883	0.05209168
0.50008206	0.052567423
0.50008542	0.053046288
0.50008892	0.053528294
0.50009255	0.054013459
0.50009632	0.054501801
0.50010025	0.054993337
0.50010433	0.055488088
0.50010857	0.055986071
0.50011297	0.056487305
0.50011755	0.056991809
0.50012231	0.057499603
0.50012725	0.058010705
0.50013239	0.058530192
0.50013773	0.059064602
0.50014327	0.059602716
0.50014903	0.060144558
0.50015502	0.060690153
0.50016124	0.061239524
0.5001677	0.061792698
0.50017441	0.062349698
0.50018138	0.062910551
0.50018861	0.063475282
0.50019613	0.064043916
0.50020394	0.064616481
0.50021205	0.065193002
0.50022046	0.065773506
0.50022921	0.06635802
0.50023829	0.066946571
0.50024771	0.067539187
0.5002575	0.068135894
0.50026766	0.068736721
0.5002782	0.069341697
0.50028915	0.069950849
0.50030052	0.070564207
0.50031232	0.071181799
0.50032456	0.071803655
0.50033728	0.072429805
0.50035047	0.073060278
0.50036416	0.073695104
0.50037837	0.074334315
0.50039311	0.074977942
0.50040841	0.075626014
0.50042429	0.076278565
0.50044077	0.076935625
0.50045786	0.077597227
0.50047559	0.078263403
0.50049399	0.078934187
0.50051308	0.079609611
0.50053288	0.080294512
0.50055342	0.081006802
0.50057473	0.081724392
0.50059683	0.082447324
0.50061976	0.083175641
0.50064353	0.083909386
0.50066819	0.084648603
0.50069377	0.085393336
0.50072029	0.086143631
0.50074779	0.086899531
0.50077631	0.087661084
0.50080588	0.088428335
0.50083654	0.089201331
0.50086834	0.08998012
0.5009013	0.09076475
0.50093548	0.091555268
0.50097091	0.092351725
0.50100764	0.09315417
0.50104571	0.093962654
0.50108518	0.094777226
0.50112609	0.095597939
0.5011685	0.096424845
0.50121246	0.097257996
0.50125802	0.098097447
0.50130523	0.098943251
0.50135417	0.099795462
0.50140488	0.10065414
0.50145744	0.10151933
0.5015119	0.1023911
0.50156833	0.10326951
0.50162681	0.1041546
0.50168741	0.10504645
0.50175019	0.10594511
0.50181524	0.10685064
0.50188264	0.10780338
0.50195246	0.10876952
0.5020248	0.1097437
0.50209974	0.11072601
0.50217737	0.11171653
0.5022578	0.11271533
0.5023411	0.1137225
0.5024274	0.11473812
0.50251678	0.11576228
0.50260937	0.11679506
0.50270526	0.11783655
0.50280458	0.11888684
0.50290745	0.11994602
0.50301399	0.12101418
0.50312433	0.12209142
0.5032386	0.12317782
0.50335693	0.12427348
0.50347948	0.1253785
0.50360639	0.12649298
0.5037378	0.12761702
0.50387388	0.12875071
0.50401479	0.12989417
0.5041607	0.13104749
0.50431178	0.13221078
0.50446821	0.13338415
0.50463019	0.13456771
0.50479789	0.13576156
0.50497153	0.13696583
0.50515131	0.13818062
0.50533744	0.13940606
0.50553015	0.14068764
0.50572967	0.14201458
0.50593624	0.14335438
0.50615009	0.14470718
0.50637149	0.14607314
0.50660071	0.14745243
0.506838	0.14884522
0.50708367	0.15025168
0.507338	0.15167197
0.5076013	0.15310627
0.50787388	0.15455477
0.50815608	0.15601765
0.50844822	0.15749508
0.50875066	0.15898726
0.50906376	0.16049439
0.50938791	0.16201665
0.5097235	0.16355426
0.51007092	0.1651074
0.5104306	0.16667629
0.51080298	0.16826115
0.51118851	0.16986218
0.51158767	0.1714796
0.51200093	0.17311365
0.51242881	0.17476454
0.51287183	0.17643252
0.51333053	0.17811782
0.51380549	0.17982069
0.5142973	0.1815953
0.51480656	0.18347761
0.51533391	0.18538203
0.51588001	0.18730889
0.51644555	0.18925856
0.51703125	0.19123141
0.51763784	0.1932278
0.5182661	0.19524812
0.51891684	0.19729276
0.51959089	0.19936213
0.52028912	0.20145663
0.52101245	0.20357668
0.52176181	0.20572272
0.5225382	0.20789518
0.52334263	0.21009452
0.52417619	0.21232119
0.52503999	0.21457569
0.52593519	0.21685848
0.52686302	0.21917007
0.52782474	0.22151098
0.52882169	0.22388173
0.52985524	0.22628285
0.53092685	0.22871492
0.53203803	0.23117848
0.53319038	0.23377242
0.53438555	0.23658033
0.53562529	0.23943038
0.53691141	0.24232346
0.53824583	0.24526048
0.53963054	0.2482424
0.54106765	0.25127019
0.54255938	0.25434488
0.54410802	0.25746749
0.54571603	0.26063911
0.54738596	0.26386085
0.54912051	0.26713385
0.55092252	0.27045932
0.55279497	0.27383848
0.55474102	0.2772726
0.55676399	0.280763
0.55886739	0.28431105
0.56105494	0.28791816
0.56333054	0.29158581
0.56569836	0.29531552
0.56816278	0.29910887
0.57072846	0.30329475
0.57340033	0.30784103
0.57618364	0.31248128
0.57908395	0.31721838
0.58210719	0.32205533
0.58525966	0.32699525
0.58854809	0.33204143
0.59197963	0.33719731
0.59556195	0.34246649
0.59930322	0.34785276
0.6032122	0.35336008
0.60729828	0.35899266
0.61157151	0.36475489
0.61604273	0.37065142
0.62072355	0.37668716
0.6256265	0.38286732
0.63076511	0.3891974
0.63615396	0.39568324
0.64180886	0.40390597
0.64774693	0.41246949
0.65398673	0.42131096
0.66054847	0.43044435
0.66745416	0.43988469
0.67472782	0.4496482
0.68239572	0.45975244
0.69048664	0.47021651
0.69903218	0.48106117
0.70806714	0.49230919
0.71762991	0.50398555
0.72776296	0.51611787
0.73851337	0.52873682
0.74993352	0.5418767
0.76208181	0.55967959
0.77502361	0.58170749
0.78883226	0.60522845
0.8035904	0.63040904
0.81939143	0.65744653
0.83634137	0.68657832
0.85456104	0.71809636
0.87418874	0.75237008
0.89538357	0.7898866
0.91832942	0.83132923
0.94324009	0.87776052
0.97036556	0.93120292
1	1


==> figs/data/R2B-MI_WPIRlkg_n2f32_v4.txt <==
R_2B    avgMI_2B

0.5	0
0.5	1.11809e-06
0.5	4.4723769e-06
0.5	1.0062911e-05
0.5	1.7889775e-05
0.5	2.7953086e-05
0.5	4.0252996e-05
0.5	5.4789686e-05
0.5	7.1563376e-05
0.5	9.0574314e-05
0.5	0.00011182279
0.5	0.00013530911
0.5	0.00016103364
0.5	0.00018899675
0.5	0.00021919887
0.5	0.00025164044
0.5	0.00028632196
0.5	0.00032324394
0.5	0.00036240693
0.5	0.00040381153
0.5	0.00044745835
0.5	0.00049334804
0.5	0.0005414813
0.5	0.00059185884
0.5	0.00064448142
0.5	0.00069934983
0.5	0.0007564649
0.5	0.00081582748
0.5	0.00087743847
0.5	0.00094129879
0.5	0.0010074094
0.5	0.0010757713
0.5	0.0011463855
0.5	0.0012192531
0.5	0.0012943752
0.5	0.0013717529
0.5	0.0014513873
0.5	0.0015332798
0.5	0.0016174314
0.5	0.0017038436
0.5	0.0017925175
0.5	0.0018834546
0.5	0.0019766563
0.5	0.0020721238
0.5	0.0021698587
0.5	0.0022698625
0.5	0.0023721367
0.5	0.0024766829
0.5	0.0025835025
0.5	0.0026925973
0.5	0.002803969
0.5	0.0029176191
0.5	0.0030335495
0.5	0.003151762
0.5	0.0032722582
0.5	0.0033950402
0.5	0.0035201097
0.5	0.0036474687
0.5	0.0037771192
0.5	0.003909063
0.5	0.0040433024
0.5	0.0041798393
0.5	0.0043186758
0.5	0.004459814
0.5	0.0046032563
0.5	0.0047490047
0.5	0.0048970615
0.5	0.0050474291
0.5	0.0052001098
0.5	0.0053551059
0.5	0.0055124198
0.5	0.005672054
0.5	0.0058340111
0.5	0.0059982934
0.5	0.0061649036
0.5	0.0063338444
0.5	0.0065051182
0.5	0.0066787279
0.5	0.0068546762
0.5	0.0070329658
0.5	0.0072135995
0.5	0.0073965803
0.5	0.0075819109
0.5	0.0077695943
0.5	0.0079596335
0.5	0.0081520316
0.5	0.0083467915
0.5	0.0085439163
0.5	0.0087434093
0.5	0.0089452736
0.5	0.0091495124
0.5	0.009356129
0.5	0.0095651268
0.5	0.009776509
0.5	0.0099902791
0.5	0.01020644
0.5	0.010424997
0.5	0.010645951
0.5	0.010869308
0.5	0.01109507
0.5	0.011323241
0.5	0.011553825
0.5	0.011786826
0.5	0.012022248
0.5	0.012260094
0.5	0.012500368
0.5	0.012743074
0.5	0.012988217
0.5	0.0132358
0.5	0.013485827
0.5	0.013738303
0.5	0.013993231
0.5	0.014250616
0.5	0.014510463
0.5	0.014772775
0.5	0.015037557
0.5	0.015304814
0.5	0.015574549
0.5	0.015846768
0.5	0.016121475
0.5	0.016398675
0.5	0.016678372
0.5	0.016960571
0.5	0.017245277
0.5	0.017532494
0.5	0.017822229
0.5	0.018114485
0.5	0.018409268
0.5	0.018706582
0.5	0.019006433
0.5	0.019308827
0.5	0.019613768
0.5	0.019921261
0.5	0.020231312
0.5	0.020543927
0.5	0.02085911
0.5	0.021176868
0.5	0.021497206
0.5	0.02182013
0.5	0.022145644
0.5	0.022473756
0.5	0.022804471
0.5	0.023137794
0.5	0.023473733
0.5	0.023812292
0.5	0.024153478
0.5	0.024497297
0.5	0.024843755
0.5	0.025192858
0.5	0.025544614
0.5	0.025899027
0.5	0.026256106
0.5	0.026615855
0.5	0.026978283
0.5	0.027343394
0.5	0.027711197
0.5	0.028081698
0.5	0.028454904
0.5	0.028830822
0.5	0.029209459
0.5	0.029590822
0.5	0.029974917
0.5	0.030361754
0.5	0.030751337
0.5	0.031143676
0.5	0.031538778
0.5	0.031936649
0.5	0.032337298
0.5	0.032740733
0.5	0.033146961
0.5	0.033555989
0.5	0.033967827
0.5	0.034382481
0.5	0.034799961
0.5	0.035220273
0.5	0.035643428
0.5	0.036069431
0.5	0.036498293
0.5	0.036930022
0.5	0.037364626
0.5	0.037802114
0.5	0.038242495
0.5	0.038685777
0.5	0.03913197
0.5	0.039581083
0.5	0.040033124
0.5	0.040488103
0.5	0.040946029
0.5	0.041406912
0.5	0.041870761
0.5	0.042337586
0.5	0.042807396
0.5	0.043280202
0.5	0.043756012
0.5	0.044234838
0.5	0.044716689
0.5	0.045201575
0.5	0.045689507
0.5	0.046180495
0.5	0.04667455
0.5	0.047171682
0.5	0.047671903
0.5	0.048175222
0.5	0.04868165
0.5	0.0491912
0.5	0.049703881
0.5	0.050219706
0.5	0.050738686
0.5	0.051260832
0.5	0.051786156
0.5	0.052314669
0.5	0.052846384
0.5	0.053381313
0.5	0.053919467
0.5	0.054460859
0.5	0.055005501
0.5	0.055553407
0.5	0.056104587
0.5	0.056659056
0.5	0.057216826
0.5	0.05777791
0.5	0.058342322
0.5	0.058910074
0.5	0.059481181
0.5	0.060055655
0.5	0.060633511
0.5	0.061214762
0.5	0.061799422
0.5	0.062387506
0.5	0.062979028
0.5	0.063574002
0.5	0.064172443
0.5	0.064774366
0.5	0.065379786
0.5	0.065988718
0.5	0.066601177
0.5	0.067217178
0.5	0.067836738
0.5	0.068459871
0.5	0.069086595
0.5	0.069716924
0.5	0.070350876
0.5	0.070988467
0.5	0.071629713
0.5	0.072274631
0.5	0.072923239
0.5	0.073575553
0.5	0.074231591
0.5	0.07489137
0.5	0.075554909
0.5	0.076222224
0.5	0.076893335
0.5	0.07756826
0.5	0.078247018
0.5	0.078929626
0.5	0.079616104
0.5	0.080306472
0.5	0.081000749
0.5	0.081698954
0.5	0.082401107
0.5	0.083107229
0.5	0.083817339
0.5	0.084531459
0.5	0.085249608
0.5	0.085971809
0.5	0.086698082
0.5	0.08742845
0.5	0.088162932
0.5	0.088901553
0.5	0.089644334
0.5	0.090391297
0.5	0.091142465
0.5	0.091897862
0.5	0.09265751
0.5	0.093421434
0.5	0.094189658
0.5	0.094962205
0.5	0.095739099
0.5	0.096520367
0.5	0.097306032
0.5	0.098096121
0.5	0.098890658
0.5	0.099689671
0.5	0.10049318
0.5	0.10130123
0.5	0.10211382
0.5	0.102931
0.5	0.10375279
0.5	0.10457921
0.5	0.1054103
0.5	0.10624609
0.5	0.1070866
0.5	0.10793186
0.5	0.10878191
0.5	0.10963676
0.5	0.11049646
0.5	0.11136104
0.5	0.11223052
0.5	0.11310494
0.5	0.11398433
0.5	0.11486872
0.5	0.11575814
0.5	0.11665263
0.5	0.11755223
0.5	0.11845696
0.5	0.11936686
0.5	0.12028196
0.5	0.12120231
0.5	0.12212794
0.5	0.12305888
0.5	0.12399517
0.5	0.12493685
0.5	0.12588396
0.5	0.12683653
0.5	0.1277946
0.5	0.12875822
0.5	0.12972743
0.5	0.13070226
0.5	0.13168275
0.5	0.13266895
0.5	0.1336609
0.5	0.13465865
0.5	0.13566223
0.5	0.13667169
0.5	0.13768708
0.5	0.13870844
0.5	0.13973582
0.5	0.14076926
0.5	0.14180881
0.5	0.14285452
0.5	0.14390644
0.5	0.14496462
0.5	0.1460291
0.5	0.14709995
0.5	0.1481772
0.5	0.14926092
0.5	0.15035115
0.5	0.15144795
0.5	0.15255137
0.5	0.15366148
0.5	0.15477832
0.5	0.15590196
0.5	0.15703245
0.5	0.15816985
0.5	0.15931421
0.5	0.16046561
0.5	0.16162411
0.5	0.16278976
0.5	0.16396262
0.5	0.16514277
0.5	0.16633028
0.5	0.16752519
0.5	0.16872759
0.5	0.16993754
0.5	0.17115512
0.5	0.17238038
0.5	0.17361341
0.5	0.17485428
0.5	0.17610306
0.5	0.17735983
0.5	0.17862466
0.5	0.17989763
0.5	0.18117882
0.5	0.18246832
0.5	0.1837662
0.5	0.18507254
0.5	0.18638743
0.5	0.18771096
0.5	0.18904321
0.5	0.19038427
0.5	0.19173423
0.5	0.19309319
0.5	0.19446123
0.5	0.19583845
0.5	0.19722495
0.5	0.19862082
0.5	0.20002617
0.5	0.20144109
0.5	0.20286568
0.5	0.20430006
0.5	0.20574433
0.5	0.20719859
0.5	0.20866295
0.5	0.21013753
0.5	0.21162245
0.5	0.2131178
0.5	0.21462372
0.5	0.21614033
0.5	0.21766773
0.5	0.21920606
0.5	0.22075545
0.5	0.22231602
0.5	0.22388789
0.5	0.22547121
0.5	0.2270661
0.5	0.22867271
0.5	0.23029117
0.5	0.23192163
0.5	0.23356422
0.5	0.23521909
0.5	0.2368864
0.5	0.23856629
0.5	0.24025891
0.5	0.24196443
0.5	0.24368301
0.5	0.24541479
0.5	0.24715996
0.5	0.24891867
0.5	0.25069109
0.5	0.25247741
0.5	0.25427778
0.5	0.2560924
0.5	0.25792145
0.5	0.2597651
0.5	0.26162354
0.5	0.26349698
0.5	0.26538559
0.5	0.26728957
0.5	0.26920914
0.5	0.27114448
0.5	0.2730958
0.5	0.27506331
0.5	0.27704723
0.5	0.27904777
0.5	0.28106515
0.5	0.28309959
0.5	0.28515131
0.5	0.28722055
0.5	0.28930752
0.5	0.29141248
0.5	0.29353565
0.5	0.29567728
0.5	0.2978376
0.5	0.30001687
0.5	0.30221533
0.5	0.30443324
0.5	0.30667085
0.5	0.30892842
0.5	0.3112062
0.5	0.31350447
0.5	0.31582348
0.5	0.3181635
0.5	0.32052481
0.5	0.32290767
0.5	0.32531235
0.5	0.32773914
0.5	0.3301883
0.5	0.33266011
0.5	0.33515485
0.5	0.3376728
0.5	0.34021423
0.5	0.34277942
0.5	0.34536865
0.5	0.3479822
0.5	0.35062033
0.5	0.35328331
0.5	0.35597143
0.5	0.35868493
0.5	0.3614241
0.5	0.36418917
0.5	0.3669804
0.5	0.36979804
0.5	0.37264232
0.5	0.37551347
0.5	0.37841171
0.5	0.38133725
0.5	0.38429028
0.5	0.38727099
0.5	0.39027954
0.5	0.39331609
0.5	0.39638076
0.5	0.39947366
0.5	0.40259487
0.5	0.40574447
0.5	0.40892247
0.5	0.41212888
0.5	0.41536365
0.5	0.41862672
0.5	0.42191796
0.5	0.4252372
0.5	0.42858422
0.5	0.43195873
0.5	0.43536038
0.5	0.43878874
0.5	0.4422433
0.5	0.44572345
0.5	0.44922848
0.5	0.45275755
0.5	0.45630968
0.5	0.45988372
0.5	0.46347836
0.5	0.46709203
0.5	0.47072294
0.5	0.47436894
0.5	0.47802752
0.5	0.48169565
0.5	0.48536965
0.5	0.48904488
0.5	0.49271528
0.5	0.49637223
0.5	0.5


==> figs/data/R2B-MaxL_WPIRlkg_n2f32_v4.txt <==
R_2B    MaxL_2B

0.5	0
0.5	0.0115431
0.5	0.023095443
0.5	0.03466632
0.5	0.046265109
0.5	0.057901323
0.5	0.06958466
0.5	0.08132505
0.5	0.093132711
0.5	0.1050182
0.5	0.11699249
0.5	0.129067
0.5	0.14125372
0.5	0.15356524
0.5	0.16601488
0.5	0.17861675
0.5	0.1913859
0.5	0.20433842
0.5	0.21749159
0.5	0.23086402
0.5	0.24447588
0.5	0.25834904
0.5	0.27250735
0.5	0.28697688
0.5	0.30178619
0.5	0.31696674
0.5	0.33255313
0.5	0.34858363
0.5	0.36510051
0.5	0.38215058
0.5	0.3997856
0.5	0.41806284
0.5	0.43704549
0.5	0.45680308
0.5	0.47741181
0.5	0.4989547
0.5	0.52152154
0.5	0.54520853
0.5	0.57011757
0.5	0.59635501
0.5	0.62403003
0.5	0.65325226
0.5	0.68412899
0.5	0.71676182
0.5	0.75124289
0.5	0.78765108
0.5	0.82604818
0.5	0.86647559
0.5	0.90895169
0.5	0.95347026
0.5	1


==> figs/data/R2B-WIL_WPIRlkg_n2f32_v4.txt <==
R_2B    WIL_2B

0.5	0
0.5	0.00023070815
0.5	0.00092390374
0.5	0.0020801749
0.5	0.003702557
0.5	0.0057962115
0.5	0.0083567367
0.5	0.011410524
0.5	0.014934435
0.5	0.018969674
0.5	0.023499145
0.5	0.02853513
0.5	0.034123925
0.5	0.040195989
0.5	0.046902783
0.5	0.054125182
0.5	0.061945914
0.5	0.070421983
0.5	0.079404387
0.5	0.089241476
0.5	0.099648069
0.5	0.11074715
0.5	0.12277772
0.5	0.13535838
0.5	0.14900912
0.5	0.16355426
0.5	0.17866065
0.5	0.19542319
0.5	0.21301569
0.5	0.23118293
0.5	0.25180935
0.5	0.27331944
0.5	0.29542655
0.5	0.32077865
0.5	0.34779318
0.5	0.37546047
0.5	0.40545589
0.5	0.4414221
0.5	0.47825209
0.5	0.51554924
0.5	0.55554303
0.5	0.61293094
0.5	0.67159732
0.5	0.73031582
0.5	0.78762258
0.5	0.84185582
0.5	0.8912113
0.5	0.93379926
0.5	0.9676708
0.5	0.99072794
0.5	1


==> figs/data/RA-MI_WPIRlkg_n2f32_v4.txt <==
R_A	avgMI_A

0.5	0
0.50000763	0.19999695
0.50196078	0.3984375
0.53333333	0.5625
0.66666667	0.6


==> figs/data/RA-MaxL_WPIRlkg_n2f32_v4.txt <==
R_A	MaxL_A

0.5	0
0.50000763	0.2
0.50196078	0.4
0.53333333	0.6
0.66666667	0.8


==> figs/data/RA-WIL_WPIRlkg_n2f32_v4.txt <==
R_A	WIL_A

0.5	0
0.50000763	0.2
0.50196078	0.4
0.53333333	0.6
0.66666667	0.8


==> figs/data/S1-MI_WPIRlkg_n2f32_v4.txt <==
S_1	avgMI_1

1	0
0.9980625	5.5904541e-07
0.996125	2.2361946e-06
0.9941875	5.0314866e-06
0.99225	8.9449864e-06
0.9903125	1.3976785e-05
0.988375	2.0126999e-05
0.9864375	2.7395771e-05
0.9845	3.5783271e-05
0.9825625	4.5289694e-05
0.980625	5.591526e-05
0.9786875	6.7660216e-05
0.97675	8.0524837e-05
0.9748125	9.450942e-05
0.972875	0.00010961429
0.9709375	0.0001258398
0.969	0.00014318633
0.9670625	0.00016165428
0.965125	0.00018124409
0.9631875	0.0002019562
0.96125	0.0002237911
0.9593125	0.0002467493
0.957375	0.00027083134
0.9554375	0.00029603777
0.9535	0.00032236919
0.9515625	0.00034982621
0.949625	0.00037840947
0.9476875	0.00040811964
0.94575	0.00043895742
0.9438125	0.00047092352
0.941875	0.0005040187
0.9399375	0.00053824372
0.938	0.0005735994
0.9360625	0.00061008656
0.934125	0.00064770605
0.9321875	0.00068645876
0.93025	0.0007263456
0.9283125	0.00076736751
0.926375	0.00080952545
0.9244375	0.00085282041
0.9225	0.00089725341
0.9205625	0.00094282551
0.918625	0.00098953777
0.9166875	0.0010373913
0.91475	0.0010863872
0.9128125	0.0011365267
0.910875	0.0011878109
0.9089375	0.0012402411
0.907	0.0012938185
0.9050625	0.0013485443
0.903125	0.0014044199
0.9011875	0.0014614466
0.89925	0.0015196258
0.8973125	0.0015789587
0.895375	0.001639447
0.8934375	0.0017010919
0.8915	0.001763895
0.8895625	0.0018278577
0.887625	0.0018929817
0.8856875	0.0019592684
0.88375	0.0020267194
0.8818125	0.0020953364
0.879875	0.002165121
0.8779375	0.0022360749
0.876	0.0023081998
0.8740625	0.0023814974
0.872125	0.0024559695
0.8701875	0.0025316179
0.86825	0.0026084445
0.8663125	0.002686451
0.864375	0.0027656394
0.8624375	0.0028460116
0.8605	0.0029275696
0.8585625	0.0030103153
0.856625	0.0030942508
0.8546875	0.0031793781
0.85275	0.0032656992
0.8508125	0.0033532164
0.848875	0.0034419317
0.8469375	0.0035318474
0.845	0.0036229655
0.8430625	0.0037152885
0.841125	0.0038088185
0.8391875	0.0039035579
0.83725	0.0039995089
0.8353125	0.0040966741
0.833375	0.0041950557
0.8314375	0.0042946563
0.8295	0.0043954782
0.8275625	0.0044975241
0.825625	0.0046007965
0.8236875	0.0047052979
0.82175	0.004811031
0.8198125	0.0049179984
0.817875	0.0050262028
0.8159375	0.0051356469
0.814	0.0052463335
0.8120625	0.0053582654
0.810125	0.0054714455
0.8081875	0.0055858765
0.80625	0.0057015614
0.8043125	0.0058185032
0.802375	0.0059367047
0.8004375	0.0060561691
0.7985	0.0061768994
0.7965625	0.0062988987
0.794625	0.0064221701
0.7926875	0.0065467168
0.79075	0.006672542
0.7888125	0.006799649
0.786875	0.006928041
0.7849375	0.0070577214
0.783	0.0071886936
0.7810625	0.0073209609
0.779125	0.0074545268
0.7771875	0.0075893948
0.77525	0.0077255685
0.7733125	0.0078630514
0.771375	0.0080018472
0.7694375	0.0081419594
0.7675	0.0082833919
0.7655625	0.0084261484
0.763625	0.0085702326
0.7616875	0.0087156484
0.75975	0.0088623996
0.7578125	0.0090104903
0.755875	0.0091599244
0.7539375	0.0093107058
0.752	0.0094628387
0.7500625	0.0096163272
0.748125	0.0097711753
0.7461875	0.0099273874
0.74425	0.010084968
0.7423125	0.01024392
0.740375	0.01040425
0.7384375	0.010565961
0.7365	0.010729057
0.7345625	0.010893544
0.732625	0.011059425
0.7306875	0.011226706
0.72875	0.01139539
0.7268125	0.011565484
0.724875	0.01173699
0.7229375	0.011909915
0.721	0.012084263
0.7190625	0.012260039
0.717125	0.012437247
0.7151875	0.012615894
0.71325	0.012795984
0.7113125	0.012977521
0.709375	0.013160513
0.7074375	0.013344962
0.7055	0.013530876
0.7035625	0.013718259
0.701625	0.013907116
0.6996875	0.014097454
0.69775	0.014289277
0.6958125	0.014482591
0.693875	0.014677403
0.6919375	0.014873717
0.69	0.015071539
0.6880625	0.015270876
0.686125	0.015471732
0.6841875	0.015674115
0.68225	0.01587803
0.6803125	0.016083483
0.678375	0.016290481
0.6764375	0.016499029
0.6745	0.016709134
0.6725625	0.016920802
0.670625	0.01713404
0.6686875	0.017348855
0.66675	0.017565252
0.6648125	0.017783238
0.662875	0.018002821
0.6609375	0.018224006
0.659	0.018446802
0.6570625	0.018671214
0.655125	0.01889725
0.6531875	0.019124917
0.65125	0.019354221
0.6493125	0.019585171
0.647375	0.019817774
0.6454375	0.020052036
0.6435	0.020287966
0.6415625	0.020525571
0.639625	0.020764858
0.6376875	0.021005836
0.63575	0.021248512
0.6338125	0.021492895
0.631875	0.021738991
0.6299375	0.021986809
0.628	0.022236358
0.6260625	0.022487645
0.624125	0.022740679
0.6221875	0.022995468
0.62025	0.023252021
0.6183125	0.023510347
0.616375	0.023770453
0.6144375	0.02403235
0.6125	0.024296045
0.6105625	0.024561549
0.608625	0.024828869
0.6066875	0.025098015
0.60475	0.025368997
0.6028125	0.025641823
0.600875	0.025916504
0.5989375	0.026193049
0.597	0.026471467
0.5950625	0.026751769
0.593125	0.027033965
0.5911875	0.027318064
0.58925	0.027604076
0.5873125	0.027892013
0.585375	0.028181883
0.5834375	0.028473699
0.5815	0.02876747
0.5795625	0.029063207
0.577625	0.029360922
0.5756875	0.029660624
0.57375	0.029962326
0.5718125	0.030266038
0.569875	0.030571771
0.5679375	0.030879539
0.566	0.031189351
0.5640625	0.031501219
0.562125	0.031815157
0.5601875	0.032131175
0.55825	0.032449286
0.5563125	0.032769502
0.554375	0.033091836
0.5524375	0.0334163
0.5505	0.033742907
0.5485625	0.034071669
0.546625	0.034402601
0.5446875	0.034735715
0.54275	0.035071025
0.5408125	0.035408544
0.538875	0.035748285
0.5369375	0.036090263
0.535	0.036434492
0.5330625	0.036780986
0.531125	0.037129758
0.5291875	0.037480825
0.52725	0.0378342
0.5253125	0.038189898
0.523375	0.038547934
0.5214375	0.038908324
0.5195	0.039271084
0.5175625	0.039636227
0.515625	0.040003771
0.5136875	0.040373732
0.51175	0.040746125
0.5098125	0.041120968
0.507875	0.041498275
0.5059375	0.041878066
0.504	0.042260355
0.5020625	0.042645162
0.500125	0.043032503
0.4981875	0.043422395
0.49625	0.043814857
0.4943125	0.044209907
0.492375	0.044607563
0.4904375	0.045007844
0.4885	0.045410768
0.4865625	0.045816355
0.484625	0.046224624
0.4826875	0.046635594
0.48075	0.047049285
0.4788125	0.047465718
0.476875	0.047884913
0.4749375	0.048306889
0.473	0.048731669
0.4710625	0.049159273
0.469125	0.049589723
0.4671875	0.05002304
0.46525	0.050459247
0.4633125	0.050898365
0.461375	0.051340417
0.4594375	0.051785427
0.4575	0.052233417
0.4555625	0.05268441
0.453625	0.053138432
0.4516875	0.053595505
0.44975	0.054055654
0.4478125	0.054518905
0.445875	0.054985282
0.4439375	0.055454811
0.442	0.055927518
0.4400625	0.056403429
0.438125	0.05688257
0.4361875	0.057364969
0.43425	0.057850653
0.4323125	0.058339649
0.430375	0.058831987
0.4284375	0.059327694
0.4265	0.059826799
0.4245625	0.060329333
0.422625	0.060835323
0.4206875	0.061344802
0.41875	0.0618578
0.4168125	0.062374347
0.414875	0.062894476
0.4129375	0.063418218
0.411	0.063945606
0.4090625	0.064476674
0.407125	0.065011454
0.4051875	0.06554998
0.40325	0.066092289
0.4013125	0.066638413
0.399375	0.06718839
0.3974375	0.067742254
0.3955	0.068300044
0.3935625	0.068861796
0.391625	0.069427549
0.3896875	0.06999734
0.38775	0.070571209
0.3858125	0.071149195
0.383875	0.07173134
0.3819375	0.072317683
0.38	0.072908268
0.3780625	0.073503135
0.376125	0.074102328
0.3741875	0.074705891
0.37225	0.075313868
0.3703125	0.075926305
0.368375	0.076543247
0.3664375	0.077164741
0.3645	0.077790835
0.3625625	0.078421576
0.360625	0.079057015
0.3586875	0.0796972
0.35675	0.080342183
0.3548125	0.080992016
0.352875	0.081646751
0.3509375	0.08230644
0.349	0.08297114
0.3470625	0.083640905
0.345125	0.084315792
0.3431875	0.084995858
0.34125	0.08568116
0.3393125	0.08637176
0.337375	0.087067717
0.3354375	0.087769093
0.3335	0.088475951
0.3315625	0.089188354
0.329625	0.089906367
0.3276875	0.090630058
0.32575	0.091359493
0.3238125	0.092094741
0.321875	0.092835873
0.3199375	0.093582959
0.318	0.094336073
0.3160625	0.095095289
0.314125	0.095860683
0.3121875	0.096632331
0.31025	0.097410312
0.3083125	0.098194708
0.306375	0.098985598
0.3044375	0.099783068
0.3025	0.1005872
0.3005625	0.10139809
0.298625	0.10221581
0.2966875	0.10304046
0.29475	0.10387214
0.2928125	0.10471093
0.290875	0.10555694
0.2889375	0.10641026
0.287	0.10727099
0.2850625	0.10813923
0.283125	0.1090151
0.2811875	0.10989869
0.27925	0.11079011
0.2773125	0.11168948
0.275375	0.11259692
0.2734375	0.11351253
0.2715	0.11443644
0.2695625	0.11536877
0.267625	0.11630965
0.2656875	0.1172592
0.26375	0.11821755
0.2618125	0.11918485
0.259875	0.12016121
0.2579375	0.1211468
0.256	0.12214174
0.2540625	0.12314619
0.252125	0.12416029
0.2501875	0.12518421
0.24825	0.1262181
0.2463125	0.12726212
0.244375	0.12831644
0.2424375	0.12938122
0.2405	0.13045665
0.2385625	0.13154291
0.236625	0.13264017
0.2346875	0.13374863
0.23275	0.13486848
0.2308125	0.13599992
0.228875	0.13714315
0.2269375	0.13829838
0.225	0.13946584
0.2230625	0.14064573
0.221125	0.1418383
0.2191875	0.14304376
0.21725	0.14426237
0.2153125	0.14549438
0.213375	0.14674003
0.2114375	0.14799958
0.2095	0.14927332
0.2075625	0.15056152
0.205625	0.15186446
0.2036875	0.15318244
0.20175	0.15451576
0.1998125	0.15586474
0.197875	0.15722971
0.1959375	0.15861099
0.194	0.16000893
0.1920625	0.16142388
0.190125	0.16285622
0.1881875	0.16430632
0.18625	0.16577458
0.1843125	0.16726139
0.182375	0.16876719
0.1804375	0.1702924
0.1785	0.17183747
0.1765625	0.17340287
0.174625	0.17498907
0.1726875	0.17659659
0.17075	0.17822592
0.1688125	0.17987762
0.166875	0.18155224
0.1649375	0.18325035
0.163	0.18497255
0.1610625	0.18671947
0.159125	0.18849175
0.1571875	0.19029007
0.15525	0.19211514
0.1533125	0.19396767
0.151375	0.19584843
0.1494375	0.19775821
0.1475	0.19969783
0.1455625	0.20166817
0.143625	0.20367011
0.1416875	0.20570461
0.13975	0.20777264
0.1378125	0.20987523
0.135875	0.21201345
0.1339375	0.21418844
0.132	0.21640138
0.1300625	0.21865351
0.128125	0.22094613
0.1261875	0.2232806
0.12425	0.22565838
0.1223125	0.22808097
0.120375	0.23054996
0.1184375	0.23306706
0.1165	0.23563402
0.1145625	0.23825273
0.112625	0.24092518
0.1106875	0.24365346
0.10875	0.24643981
0.1068125	0.24928659
0.104875	0.25219632
0.1029375	0.25517168
0.101	0.25821551
0.0990625	0.26133086
0.097125	0.26452098
0.0951875	0.26778935
0.09325	0.2711397
0.0913125	0.27457604
0.089375	0.27810268
0.0874375	0.28172426
0.0855	0.28544582
0.0835625	0.28927279
0.081625	0.29321107
0.0796875	0.29726708
0.07775	0.30144782
0.0758125	0.30576097
0.073875	0.31021492
0.0719375	0.31481896
0.07	0.31958331
0.0680625	0.32451935
0.066125	0.32963975
0.0641875	0.3349587
0.06225	0.3404922
0.0603125	0.34625835
0.058375	0.35227783
0.0564375	0.35857439
0.0545	0.36517562
0.0525625	0.37211379
0.050625	0.37942721
0.0486875	0.38716196
0.04675	0.39537442
0.0448125	0.40413506
0.042875	0.41353441
0.0409375	0.42369286
0.039	0.43477847
0.0370625	0.44704279
0.035125	0.46090673
0.0331875	0.47723943
0.03125	0.5


==> figs/data/S1-MaxL_WPIRlkg_n2f32_v4.txt <==
S_1	MaxL_1

1	0
0.980625	0.0058292691
0.96125	0.011778738
0.941875	0.017853468
0.9225	0.024058847
0.903125	0.030400619
0.88375	0.036884914
0.864375	0.043518287
0.845	0.050307753
0.825625	0.057260837
0.80625	0.064385619
0.786875	0.071690794
0.7675	0.079185735
0.748125	0.086880565
0.72875	0.094786238
0.709375	0.10291463
0.69	0.11127867
0.670625	0.11989241
0.65125	0.12877124
0.631875	0.13793198
0.6125	0.14739312
0.593125	0.15717504
0.57375	0.16730025
0.554375	0.17779374
0.535	0.18868329
0.515625	0.2
0.49625	0.21177874
0.476875	0.22405885
0.4575	0.23688491
0.438125	0.25030775
0.41875	0.2643856
0.399375	0.27918567
0.38	0.29478606
0.360625	0.31127818
0.34125	0.32876998
0.321875	0.34738993
0.3025	0.3672924
0.283125	0.38866443
0.26375	0.41173445
0.244375	0.43678322
0.225	0.46415692
0.205625	0.49428201
0.18625	0.52767989
0.166875	0.56497804
0.1475	0.60691121
0.128125	0.65430401
0.10875	0.70802524
0.089375	0.76890811
0.07	0.83764093
0.050625	0.91464876
0.03125	1


==> figs/data/S1-WIL_WPIRlkg_n2f32_v4.txt <==
S_1	WIL_1

1	0
0.9980625	5.770784e-07
0.996125	2.3083182e-06
0.9941875	5.1937333e-06
0.99225	9.2333468e-06
0.9903125	1.4427191e-05
0.988375	2.0775307e-05
0.9864375	2.8277747e-05
0.9845	3.6934569e-05
0.9825625	4.6745844e-05
0.980625	5.7711649e-05
0.9786875	6.9832074e-05
0.97675	8.3107214e-05
0.9748125	9.7537176e-05
0.972875	0.00011312208
0.9709375	0.00012986204
0.969	0.0001477572
0.9670625	0.00016680769
0.965125	0.00018701368
0.9631875	0.00020837533
0.96125	0.0002308928
0.9593125	0.00025456628
0.957375	0.00027939595
0.9554375	0.00030538202
0.9535	0.00033255526
0.9515625	0.00036091769
0.949625	0.00039044715
0.9476875	0.00042114445
0.94575	0.00045301043
0.9438125	0.00048604594
0.941875	0.00052025182
0.9399375	0.00055562893
0.938	0.00059217815
0.9360625	0.00062990036
0.934125	0.00066879645
0.9321875	0.00070886732
0.93025	0.00075011388
0.9283125	0.00079253707
0.926375	0.0008361378
0.9244375	0.00088091702
0.9225	0.00092687569
0.9205625	0.00097401476
0.918625	0.0010223352
0.9166875	0.001071838
0.91475	0.0011225242
0.9128125	0.0011743948
0.910875	0.0012274507
0.9089375	0.001281693
0.907	0.0013371227
0.9050625	0.001393741
0.903125	0.0014515488
0.9011875	0.0015105471
0.89925	0.0015707372
0.8973125	0.00163212
0.895375	0.0016946968
0.8934375	0.0017584684
0.8915	0.0018234362
0.8895625	0.0018896013
0.887625	0.0019569647
0.8856875	0.0020255276
0.88375	0.0020952912
0.8818125	0.0021662567
0.879875	0.0022384252
0.8779375	0.002311798
0.876	0.0023863762
0.8740625	0.0024621611
0.872125	0.0025391539
0.8701875	0.0026173559
0.86825	0.0026967682
0.8663125	0.0027773923
0.864375	0.0028592292
0.8624375	0.0029427316
0.8605	0.0030275294
0.8585625	0.0031135739
0.856625	0.0032008669
0.8546875	0.0032894105
0.85275	0.0033792066
0.8508125	0.0034702573
0.848875	0.0035625646
0.8469375	0.0036561305
0.845	0.0037509572
0.8430625	0.0038470465
0.841125	0.0039444007
0.8391875	0.0040430218
0.83725	0.004142912
0.8353125	0.0042440733
0.833375	0.0043465079
0.8314375	0.0044502179
0.8295	0.0045552056
0.8275625	0.004661473
0.825625	0.0047690224
0.8236875	0.004877856
0.82175	0.004987976
0.8198125	0.0050993846
0.817875	0.0052120841
0.8159375	0.0053260768
0.814	0.0054413649
0.8120625	0.0055579508
0.810125	0.0056758367
0.8081875	0.0057950249
0.80625	0.0059155178
0.8043125	0.0060373178
0.802375	0.0061604273
0.8004375	0.0062848485
0.7985	0.006410584
0.7965625	0.006537636
0.794625	0.0066660072
0.7926875	0.0067956998
0.79075	0.0069267164
0.7888125	0.0070590595
0.786875	0.0071927315
0.7849375	0.007327735
0.783	0.0074640724
0.7810625	0.0076017464
0.779125	0.0077407594
0.7771875	0.0078811141
0.77525	0.0080228131
0.7733125	0.0081672862
0.771375	0.008313199
0.7694375	0.0084605179
0.7675	0.0086092463
0.7655625	0.0087593877
0.763625	0.0089109455
0.7616875	0.0090639234
0.75975	0.0092183248
0.7578125	0.0093741533
0.755875	0.0095314126
0.7539375	0.0096901061
0.752	0.0098502377
0.7500625	0.010011811
0.748125	0.010174829
0.7461875	0.010339297
0.74425	0.010505217
0.7423125	0.010672593
0.740375	0.01084143
0.7384375	0.01101173
0.7365	0.011183499
0.7345625	0.011356739
0.732625	0.011531454
0.7306875	0.011707649
0.72875	0.011885327
0.7268125	0.012064492
0.724875	0.012245149
0.7229375	0.0124273
0.721	0.01261095
0.7190625	0.012796104
0.717125	0.012982765
0.7151875	0.013170936
0.71325	0.013360623
0.7113125	0.01355183
0.709375	0.01374456
0.7074375	0.013938818
0.7055	0.014134608
0.7035625	0.014331933
0.701625	0.014530799
0.6996875	0.01473121
0.69775	0.01493317
0.6958125	0.015136683
0.693875	0.015341753
0.6919375	0.015548386
0.69	0.015756585
0.6880625	0.015967118
0.686125	0.016181592
0.6841875	0.016397731
0.68225	0.016615542
0.6803125	0.01683503
0.678375	0.017056201
0.6764375	0.01727906
0.6745	0.017503612
0.6725625	0.017729865
0.670625	0.017957823
0.6686875	0.018187493
0.66675	0.018418879
0.6648125	0.018651989
0.662875	0.018886828
0.6609375	0.019123402
0.659	0.019361718
0.6570625	0.01960178
0.655125	0.019843596
0.6531875	0.020087171
0.65125	0.020332511
0.6493125	0.020579624
0.647375	0.020828514
0.6454375	0.021079189
0.6435	0.021331654
0.6415625	0.021585916
0.639625	0.021841982
0.6376875	0.022099858
0.63575	0.02235955
0.6338125	0.022621064
0.631875	0.022884409
0.6299375	0.023149589
0.628	0.023416612
0.6260625	0.023685485
0.624125	0.023956213
0.6221875	0.024228805
0.62025	0.024503266
0.6183125	0.024779605
0.616375	0.025057827
0.6144375	0.025337939
0.6125	0.025619949
0.6105625	0.025903864
0.608625	0.02618969
0.6066875	0.026477436
0.60475	0.026767945
0.6028125	0.027065308
0.600875	0.027364745
0.5989375	0.027666267
0.597	0.02796988
0.5950625	0.028275596
0.593125	0.028583422
0.5911875	0.028893368
0.58925	0.029205443
0.5873125	0.029519657
0.585375	0.029836018
0.5834375	0.030154537
0.5815	0.030475222
0.5795625	0.030798084
0.577625	0.031123131
0.5756875	0.031450374
0.57375	0.031779822
0.5718125	0.032111486
0.569875	0.032445374
0.5679375	0.032781498
0.566	0.033119866
0.5640625	0.03346049
0.562125	0.033803379
0.5601875	0.034148543
0.55825	0.034495994
0.5563125	0.034845741
0.554375	0.035197794
0.5524375	0.035552165
0.5505	0.035908864
0.5485625	0.036267902
0.546625	0.036629289
0.5446875	0.036993037
0.54275	0.037359156
0.5408125	0.037727657
0.538875	0.038098552
0.5369375	0.038471851
0.535	0.038847567
0.5330625	0.039225709
0.531125	0.039606291
0.5291875	0.039989322
0.52725	0.040374816
0.5253125	0.040763337
0.523375	0.041163697
0.5214375	0.041566763
0.5195	0.041972549
0.5175625	0.042381072
0.515625	0.042792345
0.5136875	0.043206383
0.51175	0.043623201
0.5098125	0.044042814
0.507875	0.044465237
0.5059375	0.044890486
0.504	0.045318575
0.5020625	0.045749521
0.500125	0.046183339
0.4981875	0.046620045
0.49625	0.047059654
0.4943125	0.047502183
0.492375	0.047947648
0.4904375	0.048396065
0.4885	0.048847451
0.4865625	0.049301821
0.484625	0.049759194
0.4826875	0.050219585
0.48075	0.050683013
0.4788125	0.051149492
0.476875	0.051619042
0.4749375	0.05209168
0.473	0.052567423
0.4710625	0.053046288
0.469125	0.053528294
0.4671875	0.054013459
0.46525	0.054501801
0.4633125	0.054993337
0.461375	0.055488088
0.4594375	0.055986071
0.4575	0.056487305
0.4555625	0.056991809
0.453625	0.057499603
0.4516875	0.058010705
0.44975	0.058530192
0.4478125	0.059064602
0.445875	0.059602716
0.4439375	0.060144558
0.442	0.060690153
0.4400625	0.061239524
0.438125	0.061792698
0.4361875	0.062349698
0.43425	0.062910551
0.4323125	0.063475282
0.430375	0.064043916
0.4284375	0.064616481
0.4265	0.065193002
0.4245625	0.065773506
0.422625	0.06635802
0.4206875	0.066946571
0.41875	0.067539187
0.4168125	0.068135894
0.414875	0.068736721
0.4129375	0.069341697
0.411	0.069950849
0.4090625	0.070564207
0.407125	0.071181799
0.4051875	0.071803655
0.40325	0.072429805
0.4013125	0.073060278
0.399375	0.073695104
0.3974375	0.074334315
0.3955	0.074977942
0.3935625	0.075626014
0.391625	0.076278565
0.3896875	0.076935625
0.38775	0.077597227
0.3858125	0.078263403
0.383875	0.078934187
0.3819375	0.079609611
0.38	0.080294512
0.3780625	0.081006802
0.376125	0.081724392
0.3741875	0.082447324
0.37225	0.083175641
0.3703125	0.083909386
0.368375	0.084648603
0.3664375	0.085393336
0.3645	0.086143631
0.3625625	0.086899531
0.360625	0.087661084
0.3586875	0.088428335
0.35675	0.089201331
0.3548125	0.08998012
0.352875	0.09076475
0.3509375	0.091555268
0.349	0.092351725
0.3470625	0.09315417
0.345125	0.093962654
0.3431875	0.094777226
0.34125	0.095597939
0.3393125	0.096424845
0.337375	0.097257996
0.3354375	0.098097447
0.3335	0.098943251
0.3315625	0.099795462
0.329625	0.10065414
0.3276875	0.10151933
0.32575	0.1023911
0.3238125	0.10326951
0.321875	0.1041546
0.3199375	0.10504645
0.318	0.10594511
0.3160625	0.10685064
0.314125	0.10780338
0.3121875	0.10876952
0.31025	0.1097437
0.3083125	0.11072601
0.306375	0.11171653
0.3044375	0.11271533
0.3025	0.1137225
0.3005625	0.11473812
0.298625	0.11576228
0.2966875	0.11679506
0.29475	0.11783655
0.2928125	0.11888684
0.290875	0.11994602
0.2889375	0.12101418
0.287	0.12209142
0.2850625	0.12317782
0.283125	0.12427348
0.2811875	0.1253785
0.27925	0.12649298
0.2773125	0.12761702
0.275375	0.12875071
0.2734375	0.12989417
0.2715	0.13104749
0.2695625	0.13221078
0.267625	0.13338415
0.2656875	0.13456771
0.26375	0.13576156
0.2618125	0.13696583
0.259875	0.13818062
0.2579375	0.13940606
0.256	0.14068764
0.2540625	0.14201458
0.252125	0.14335438
0.2501875	0.14470718
0.24825	0.14607314
0.2463125	0.14745243
0.244375	0.14884522
0.2424375	0.15025168
0.2405	0.15167197
0.2385625	0.15310627
0.236625	0.15455477
0.2346875	0.15601765
0.23275	0.15749508
0.2308125	0.15898726
0.228875	0.16049439
0.2269375	0.16201665
0.225	0.16355426
0.2230625	0.1651074
0.221125	0.16667629
0.2191875	0.16826115
0.21725	0.16986218
0.2153125	0.1714796
0.213375	0.17311365
0.2114375	0.17476454
0.2095	0.17643252
0.2075625	0.17811782
0.205625	0.17982069
0.2036875	0.1815953
0.20175	0.18347761
0.1998125	0.18538203
0.197875	0.18730889
0.1959375	0.18925856
0.194	0.19123141
0.1920625	0.1932278
0.190125	0.19524812
0.1881875	0.19729276
0.18625	0.19936213
0.1843125	0.20145663
0.182375	0.20357668
0.1804375	0.20572272
0.1785	0.20789518
0.1765625	0.21009452
0.174625	0.21232119
0.1726875	0.21457569
0.17075	0.21685848
0.1688125	0.21917007
0.166875	0.22151098
0.1649375	0.22388173
0.163	0.22628285
0.1610625	0.22871492
0.159125	0.23117848
0.1571875	0.23377242
0.15525	0.23658033
0.1533125	0.23943038
0.151375	0.24232346
0.1494375	0.24526048
0.1475	0.2482424
0.1455625	0.25127019
0.143625	0.25434488
0.1416875	0.25746749
0.13975	0.26063911
0.1378125	0.26386085
0.135875	0.26713385
0.1339375	0.27045932
0.132	0.27383848
0.1300625	0.2772726
0.128125	0.280763
0.1261875	0.28431105
0.12425	0.28791816
0.1223125	0.29158581
0.120375	0.29531552
0.1184375	0.29910887
0.1165	0.30329475
0.1145625	0.30784103
0.112625	0.31248128
0.1106875	0.31721838
0.10875	0.32205533
0.1068125	0.32699525
0.104875	0.33204143
0.1029375	0.33719731
0.101	0.34246649
0.0990625	0.34785276
0.097125	0.35336008
0.0951875	0.35899266
0.09325	0.36475489
0.0913125	0.37065142
0.089375	0.37668716
0.0874375	0.38286732
0.0855	0.3891974
0.0835625	0.39568324
0.081625	0.40390597
0.0796875	0.41246949
0.07775	0.42131096
0.0758125	0.43044435
0.073875	0.43988469
0.0719375	0.4496482
0.07	0.45975244
0.0680625	0.47021651
0.066125	0.48106117
0.0641875	0.49230919
0.06225	0.50398555
0.0603125	0.51611787
0.058375	0.52873682
0.0564375	0.5418767
0.0545	0.55967959
0.0525625	0.58170749
0.050625	0.60522845
0.0486875	0.63040904
0.04675	0.65744653
0.0448125	0.68657832
0.042875	0.71809636
0.0409375	0.75237008
0.039	0.7898866
0.0370625	0.83132923
0.035125	0.87776052
0.0331875	0.93120292
0.03125	1


==> figs/data/S2B-MI_WPIRlkg_n2f32_v4.txt <==
S_2B	avgMI_2B

1	0
0.9980625	1.11809e-06
0.996125	4.4723769e-06
0.9941875	1.0062911e-05
0.99225	1.7889775e-05
0.9903125	2.7953086e-05
0.988375	4.0252996e-05
0.9864375	5.4789686e-05
0.9845	7.1563376e-05
0.9825625	9.0574314e-05
0.980625	0.00011182279
0.9786875	0.00013530911
0.97675	0.00016103364
0.9748125	0.00018899675
0.972875	0.00021919887
0.9709375	0.00025164044
0.969	0.00028632196
0.9670625	0.00032324394
0.965125	0.00036240693
0.9631875	0.00040381153
0.96125	0.00044745835
0.9593125	0.00049334804
0.957375	0.0005414813
0.9554375	0.00059185884
0.9535	0.00064448142
0.9515625	0.00069934983
0.949625	0.0007564649
0.9476875	0.00081582748
0.94575	0.00087743847
0.9438125	0.00094129879
0.941875	0.0010074094
0.9399375	0.0010757713
0.938	0.0011463855
0.9360625	0.0012192531
0.934125	0.0012943752
0.9321875	0.0013717529
0.93025	0.0014513873
0.9283125	0.0015332798
0.926375	0.0016174314
0.9244375	0.0017038436
0.9225	0.0017925175
0.9205625	0.0018834546
0.918625	0.0019766563
0.9166875	0.0020721238
0.91475	0.0021698587
0.9128125	0.0022698625
0.910875	0.0023721367
0.9089375	0.0024766829
0.907	0.0025835025
0.9050625	0.0026925973
0.903125	0.002803969
0.9011875	0.0029176191
0.89925	0.0030335495
0.8973125	0.003151762
0.895375	0.0032722582
0.8934375	0.0033950402
0.8915	0.0035201097
0.8895625	0.0036474687
0.887625	0.0037771192
0.8856875	0.003909063
0.88375	0.0040433024
0.8818125	0.0041798393
0.879875	0.0043186758
0.8779375	0.004459814
0.876	0.0046032563
0.8740625	0.0047490047
0.872125	0.0048970615
0.8701875	0.0050474291
0.86825	0.0052001098
0.8663125	0.0053551059
0.864375	0.0055124198
0.8624375	0.005672054
0.8605	0.0058340111
0.8585625	0.0059982934
0.856625	0.0061649036
0.8546875	0.0063338444
0.85275	0.0065051182
0.8508125	0.0066787279
0.848875	0.0068546762
0.8469375	0.0070329658
0.845	0.0072135995
0.8430625	0.0073965803
0.841125	0.0075819109
0.8391875	0.0077695943
0.83725	0.0079596335
0.8353125	0.0081520316
0.833375	0.0083467915
0.8314375	0.0085439163
0.8295	0.0087434093
0.8275625	0.0089452736
0.825625	0.0091495124
0.8236875	0.009356129
0.82175	0.0095651268
0.8198125	0.009776509
0.817875	0.0099902791
0.8159375	0.01020644
0.814	0.010424997
0.8120625	0.010645951
0.810125	0.010869308
0.8081875	0.01109507
0.80625	0.011323241
0.8043125	0.011553825
0.802375	0.011786826
0.8004375	0.012022248
0.7985	0.012260094
0.7965625	0.012500368
0.794625	0.012743074
0.7926875	0.012988217
0.79075	0.0132358
0.7888125	0.013485827
0.786875	0.013738303
0.7849375	0.013993231
0.783	0.014250616
0.7810625	0.014510463
0.779125	0.014772775
0.7771875	0.015037557
0.77525	0.015304814
0.7733125	0.015574549
0.771375	0.015846768
0.7694375	0.016121475
0.7675	0.016398675
0.7655625	0.016678372
0.763625	0.016960571
0.7616875	0.017245277
0.75975	0.017532494
0.7578125	0.017822229
0.755875	0.018114485
0.7539375	0.018409268
0.752	0.018706582
0.7500625	0.019006433
0.748125	0.019308827
0.7461875	0.019613768
0.74425	0.019921261
0.7423125	0.020231312
0.740375	0.020543927
0.7384375	0.02085911
0.7365	0.021176868
0.7345625	0.021497206
0.732625	0.02182013
0.7306875	0.022145644
0.72875	0.022473756
0.7268125	0.022804471
0.724875	0.023137794
0.7229375	0.023473733
0.721	0.023812292
0.7190625	0.024153478
0.717125	0.024497297
0.7151875	0.024843755
0.71325	0.025192858
0.7113125	0.025544614
0.709375	0.025899027
0.7074375	0.026256106
0.7055	0.026615855
0.7035625	0.026978283
0.701625	0.027343394
0.6996875	0.027711197
0.69775	0.028081698
0.6958125	0.028454904
0.693875	0.028830822
0.6919375	0.029209459
0.69	0.029590822
0.6880625	0.029974917
0.686125	0.030361754
0.6841875	0.030751337
0.68225	0.031143676
0.6803125	0.031538778
0.678375	0.031936649
0.6764375	0.032337298
0.6745	0.032740733
0.6725625	0.033146961
0.670625	0.033555989
0.6686875	0.033967827
0.66675	0.034382481
0.6648125	0.034799961
0.662875	0.035220273
0.6609375	0.035643428
0.659	0.036069431
0.6570625	0.036498293
0.655125	0.036930022
0.6531875	0.037364626
0.65125	0.037802114
0.6493125	0.038242495
0.647375	0.038685777
0.6454375	0.03913197
0.6435	0.039581083
0.6415625	0.040033124
0.639625	0.040488103
0.6376875	0.040946029
0.63575	0.041406912
0.6338125	0.041870761
0.631875	0.042337586
0.6299375	0.042807396
0.628	0.043280202
0.6260625	0.043756012
0.624125	0.044234838
0.6221875	0.044716689
0.62025	0.045201575
0.6183125	0.045689507
0.616375	0.046180495
0.6144375	0.04667455
0.6125	0.047171682
0.6105625	0.047671903
0.608625	0.048175222
0.6066875	0.04868165
0.60475	0.0491912
0.6028125	0.049703881
0.600875	0.050219706
0.5989375	0.050738686
0.597	0.051260832
0.5950625	0.051786156
0.593125	0.052314669
0.5911875	0.052846384
0.58925	0.053381313
0.5873125	0.053919467
0.585375	0.054460859
0.5834375	0.055005501
0.5815	0.055553407
0.5795625	0.056104587
0.577625	0.056659056
0.5756875	0.057216826
0.57375	0.05777791
0.5718125	0.058342322
0.569875	0.058910074
0.5679375	0.059481181
0.566	0.060055655
0.5640625	0.060633511
0.562125	0.061214762
0.5601875	0.061799422
0.55825	0.062387506
0.5563125	0.062979028
0.554375	0.063574002
0.5524375	0.064172443
0.5505	0.064774366
0.5485625	0.065379786
0.546625	0.065988718
0.5446875	0.066601177
0.54275	0.067217178
0.5408125	0.067836738
0.538875	0.068459871
0.5369375	0.069086595
0.535	0.069716924
0.5330625	0.070350876
0.531125	0.070988467
0.5291875	0.071629713
0.52725	0.072274631
0.5253125	0.072923239
0.523375	0.073575553
0.5214375	0.074231591
0.5195	0.07489137
0.5175625	0.075554909
0.515625	0.076222224
0.5136875	0.076893335
0.51175	0.07756826
0.5098125	0.078247018
0.507875	0.078929626
0.5059375	0.079616104
0.504	0.080306472
0.5020625	0.081000749
0.500125	0.081698954
0.4981875	0.082401107
0.49625	0.083107229
0.4943125	0.083817339
0.492375	0.084531459
0.4904375	0.085249608
0.4885	0.085971809
0.4865625	0.086698082
0.484625	0.08742845
0.4826875	0.088162932
0.48075	0.088901553
0.4788125	0.089644334
0.476875	0.090391297
0.4749375	0.091142465
0.473	0.091897862
0.4710625	0.09265751
0.469125	0.093421434
0.4671875	0.094189658
0.46525	0.094962205
0.4633125	0.095739099
0.461375	0.096520367
0.4594375	0.097306032
0.4575	0.098096121
0.4555625	0.098890658
0.453625	0.099689671
0.4516875	0.10049318
0.44975	0.10130123
0.4478125	0.10211382
0.445875	0.102931
0.4439375	0.10375279
0.442	0.10457921
0.4400625	0.1054103
0.438125	0.10624609
0.4361875	0.1070866
0.43425	0.10793186
0.4323125	0.10878191
0.430375	0.10963676
0.4284375	0.11049646
0.4265	0.11136104
0.4245625	0.11223052
0.422625	0.11310494
0.4206875	0.11398433
0.41875	0.11486872
0.4168125	0.11575814
0.414875	0.11665263
0.4129375	0.11755223
0.411	0.11845696
0.4090625	0.11936686
0.407125	0.12028196
0.4051875	0.12120231
0.40325	0.12212794
0.4013125	0.12305888
0.399375	0.12399517
0.3974375	0.12493685
0.3955	0.12588396
0.3935625	0.12683653
0.391625	0.1277946
0.3896875	0.12875822
0.38775	0.12972743
0.3858125	0.13070226
0.383875	0.13168275
0.3819375	0.13266895
0.38	0.1336609
0.3780625	0.13465865
0.376125	0.13566223
0.3741875	0.13667169
0.37225	0.13768708
0.3703125	0.13870844
0.368375	0.13973582
0.3664375	0.14076926
0.3645	0.14180881
0.3625625	0.14285452
0.360625	0.14390644
0.3586875	0.14496462
0.35675	0.1460291
0.3548125	0.14709995
0.352875	0.1481772
0.3509375	0.14926092
0.349	0.15035115
0.3470625	0.15144795
0.345125	0.15255137
0.3431875	0.15366148
0.34125	0.15477832
0.3393125	0.15590196
0.337375	0.15703245
0.3354375	0.15816985
0.3335	0.15931421
0.3315625	0.16046561
0.329625	0.16162411
0.3276875	0.16278976
0.32575	0.16396262
0.3238125	0.16514277
0.321875	0.16633028
0.3199375	0.16752519
0.318	0.16872759
0.3160625	0.16993754
0.314125	0.17115512
0.3121875	0.17238038
0.31025	0.17361341
0.3083125	0.17485428
0.306375	0.17610306
0.3044375	0.17735983
0.3025	0.17862466
0.3005625	0.17989763
0.298625	0.18117882
0.2966875	0.18246832
0.29475	0.1837662
0.2928125	0.18507254
0.290875	0.18638743
0.2889375	0.18771096
0.287	0.18904321
0.2850625	0.19038427
0.283125	0.19173423
0.2811875	0.19309319
0.27925	0.19446123
0.2773125	0.19583845
0.275375	0.19722495
0.2734375	0.19862082
0.2715	0.20002617
0.2695625	0.20144109
0.267625	0.20286568
0.2656875	0.20430006
0.26375	0.20574433
0.2618125	0.20719859
0.259875	0.20866295
0.2579375	0.21013753
0.256	0.21162245
0.2540625	0.2131178
0.252125	0.21462372
0.2501875	0.21614033
0.24825	0.21766773
0.2463125	0.21920606
0.244375	0.22075545
0.2424375	0.22231602
0.2405	0.22388789
0.2385625	0.22547121
0.236625	0.2270661
0.2346875	0.22867271
0.23275	0.23029117
0.2308125	0.23192163
0.228875	0.23356422
0.2269375	0.23521909
0.225	0.2368864
0.2230625	0.23856629
0.221125	0.24025891
0.2191875	0.24196443
0.21725	0.24368301
0.2153125	0.24541479
0.213375	0.24715996
0.2114375	0.24891867
0.2095	0.25069109
0.2075625	0.25247741
0.205625	0.25427778
0.2036875	0.2560924
0.20175	0.25792145
0.1998125	0.2597651
0.197875	0.26162354
0.1959375	0.26349698
0.194	0.26538559
0.1920625	0.26728957
0.190125	0.26920914
0.1881875	0.27114448
0.18625	0.2730958
0.1843125	0.27506331
0.182375	0.27704723
0.1804375	0.27904777
0.1785	0.28106515
0.1765625	0.28309959
0.174625	0.28515131
0.1726875	0.28722055
0.17075	0.28930752
0.1688125	0.29141248
0.166875	0.29353565
0.1649375	0.29567728
0.163	0.2978376
0.1610625	0.30001687
0.159125	0.30221533
0.1571875	0.30443324
0.15525	0.30667085
0.1533125	0.30892842
0.151375	0.3112062
0.1494375	0.31350447
0.1475	0.31582348
0.1455625	0.3181635
0.143625	0.32052481
0.1416875	0.32290767
0.13975	0.32531235
0.1378125	0.32773914
0.135875	0.3301883
0.1339375	0.33266011
0.132	0.33515485
0.1300625	0.3376728
0.128125	0.34021423
0.1261875	0.34277942
0.12425	0.34536865
0.1223125	0.3479822
0.120375	0.35062033
0.1184375	0.35328331
0.1165	0.35597143
0.1145625	0.35868493
0.112625	0.3614241
0.1106875	0.36418917
0.10875	0.3669804
0.1068125	0.36979804
0.104875	0.37264232
0.1029375	0.37551347
0.101	0.37841171
0.0990625	0.38133725
0.097125	0.38429028
0.0951875	0.38727099
0.09325	0.39027954
0.0913125	0.39331609
0.089375	0.39638076
0.0874375	0.39947366
0.0855	0.40259487
0.0835625	0.40574447
0.081625	0.40892247
0.0796875	0.41212888
0.07775	0.41536365
0.0758125	0.41862672
0.073875	0.42191796
0.0719375	0.4252372
0.07	0.42858422
0.0680625	0.43195873
0.066125	0.43536038
0.0641875	0.43878874
0.06225	0.4422433
0.0603125	0.44572345
0.058375	0.44922848
0.0564375	0.45275755
0.0545	0.45630968
0.0525625	0.45988372
0.050625	0.46347836
0.0486875	0.46709203
0.04675	0.47072294
0.0448125	0.47436894
0.042875	0.47802752
0.0409375	0.48169565
0.039	0.48536965
0.0370625	0.48904488
0.035125	0.49271528
0.0331875	0.49637223
0.03125	0.5


==> figs/data/S2B-MaxL_WPIRlkg_n2f32_v4.txt <==
S_2B	MaxL_2B

1	0
0.980625	0.0115431
0.96125	0.023095443
0.941875	0.03466632
0.9225	0.046265109
0.903125	0.057901323
0.88375	0.06958466
0.864375	0.08132505
0.845	0.093132711
0.825625	0.1050182
0.80625	0.11699249
0.786875	0.129067
0.7675	0.14125372
0.748125	0.15356524
0.72875	0.16601488
0.709375	0.17861675
0.69	0.1913859
0.670625	0.20433842
0.65125	0.21749159
0.631875	0.23086402
0.6125	0.24447588
0.593125	0.25834904
0.57375	0.27250735
0.554375	0.28697688
0.535	0.30178619
0.515625	0.31696674
0.49625	0.33255313
0.476875	0.34858363
0.4575	0.36510051
0.438125	0.38215058
0.41875	0.3997856
0.399375	0.41806284
0.38	0.43704549
0.360625	0.45680308
0.34125	0.47741181
0.321875	0.4989547
0.3025	0.52152154
0.283125	0.54520853
0.26375	0.57011757
0.244375	0.59635501
0.225	0.62403003
0.205625	0.65325226
0.18625	0.68412899
0.166875	0.71676182
0.1475	0.75124289
0.128125	0.78765108
0.10875	0.82604818
0.089375	0.86647559
0.07	0.90895169
0.050625	0.95347026
0.03125	1


==> figs/data/S2B-WIL_WPIRlkg_n2f32_v4.txt <==
S_2B	WIL_2B

1	0
0.9980625	2.3082998e-06
0.996125	9.2330513e-06
0.9941875	2.0773811e-05
0.99225	3.6929842e-05
0.9903125	5.7700108e-05
0.988375	8.3083282e-05
0.9864375	0.00011307774
0.9845	0.00014768156
0.9825625	0.00018689253
0.980625	0.00023070815
0.9786875	0.00027912561
0.97675	0.00033217158
0.9748125	0.00038991841
0.972875	0.00045229892
0.9709375	0.00051931372
0.969	0.00059096316
0.9670625	0.00066724729
0.965125	0.00074816585
0.9631875	0.00083371828
0.96125	0.00092390374
0.9593125	0.0010187211
0.957375	0.0011181689
0.9554375	0.0012222453
0.9535	0.0013309484
0.9515625	0.0014442758
0.949625	0.0015622249
0.9476875	0.0016847928
0.94575	0.0018119761
0.9438125	0.0019437714
0.941875	0.0020801749
0.9399375	0.0022211823
0.938	0.0023667894
0.9360625	0.0025169914
0.934125	0.0026717832
0.9321875	0.0028311596
0.93025	0.0029958966
0.9283125	0.003165536
0.926375	0.0033398605
0.9244375	0.0035188682
0.9225	0.003702557
0.9205625	0.0038909244
0.918625	0.0040839677
0.9166875	0.0042816838
0.91475	0.0044840693
0.9128125	0.0046911204
0.910875	0.0049028333
0.9089375	0.0051192036
0.907	0.0053402267
0.9050625	0.0055658978
0.903125	0.0057962115
0.9011875	0.0060311624
0.89925	0.0062707446
0.8973125	0.0065149521
0.895375	0.0067637783
0.8934375	0.0070172166
0.8915	0.0072752599
0.8895625	0.0075379008
0.887625	0.0078051317
0.8856875	0.0080774572
0.88375	0.0083567367
0.8818125	0.0086407758
0.879875	0.0089295705
0.8779375	0.0092231163
0.876	0.0095214083
0.8740625	0.0098244415
0.872125	0.01013221
0.8701875	0.010444709
0.86825	0.010761932
0.8663125	0.011083873
0.864375	0.011410524
0.8624375	0.01174188
0.8605	0.012077931
0.8585625	0.012418672
0.856625	0.012764094
0.8546875	0.013114188
0.85275	0.013468946
0.8508125	0.013828359
0.848875	0.014192418
0.8469375	0.014561113
0.845	0.014934435
0.8430625	0.015312373
0.841125	0.015694916
0.8391875	0.016084523
0.83725	0.016482157
0.8353125	0.016884646
0.833375	0.017291984
0.8314375	0.017704164
0.8295	0.018121178
0.8275625	0.018543017
0.825625	0.018969674
0.8236875	0.01940114
0.82175	0.019837406
0.8198125	0.020278463
0.817875	0.020724301
0.8159375	0.02117491
0.814	0.021630279
0.8120625	0.022090399
0.810125	0.022555257
0.8081875	0.023024843
0.80625	0.023499145
0.8043125	0.02397815
0.802375	0.024461847
0.8004375	0.024950223
0.7985	0.025443265
0.7965625	0.025940959
0.794625	0.026443291
0.7926875	0.02695469
0.79075	0.027476526
0.7888125	0.028003342
0.786875	0.02853513
0.7849375	0.029071877
0.783	0.029613575
0.7810625	0.030160211
0.779125	0.030711774
0.7771875	0.031268252
0.77525	0.031829633
0.7733125	0.032395904
0.771375	0.032967052
0.7694375	0.033543064
0.7675	0.034123925
0.7655625	0.034709622
0.763625	0.035300141
0.7616875	0.035895465
0.75975	0.036495581
0.7578125	0.037100472
0.755875	0.037710123
0.7539375	0.038324517
0.752	0.038943637
0.7500625	0.039567467
0.748125	0.040195989
0.7461875	0.040831414
0.74425	0.041485565
0.7423125	0.042144861
0.740375	0.042809287
0.7384375	0.043478831
0.7365	0.044153477
0.7345625	0.044833211
0.732625	0.045518017
0.7306875	0.04620788
0.72875	0.046902783
0.7268125	0.047602709
0.724875	0.048307643
0.7229375	0.049017566
0.721	0.04973246
0.7190625	0.050452308
0.717125	0.05117709
0.7151875	0.051906789
0.71325	0.052641384
0.7113125	0.053380855
0.709375	0.054125182
0.7074375	0.054874346
0.7055	0.055628324
0.7035625	0.056387095
0.701625	0.057150637
0.6996875	0.057918928
0.69775	0.058702336
0.6958125	0.059505234
0.693875	0.060313475
0.6919375	0.061127041
0.69	0.061945914
0.6880625	0.062770073
0.686125	0.0635995
0.6841875	0.064434173
0.68225	0.065274071
0.6803125	0.066119175
0.678375	0.066969461
0.6764375	0.067824908
0.6745	0.068685492
0.6725625	0.069551192
0.670625	0.070421983
0.6686875	0.071297841
0.66675	0.072178742
0.6648125	0.07306466
0.662875	0.07395557
0.6609375	0.074851447
0.659	0.075752264
0.6570625	0.076657994
0.655125	0.07756861
0.6531875	0.078484084
0.65125	0.079404387
0.6493125	0.080335881
0.647375	0.081303195
0.6454375	0.082276117
0.6435	0.083254622
0.6415625	0.084238686
0.639625	0.085228283
0.6376875	0.086223387
0.63575	0.087223972
0.6338125	0.088230011
0.631875	0.089241476
0.6299375	0.090258338
0.628	0.091280569
0.6260625	0.09230814
0.624125	0.09334102
0.6221875	0.09437918
0.62025	0.095422589
0.6183125	0.096471214
0.616375	0.097525025
0.6144375	0.098583987
0.6125	0.099648069
0.6105625	0.10071724
0.608625	0.10179146
0.6066875	0.10287069
0.60475	0.10395491
0.6028125	0.10504407
0.600875	0.10613814
0.5989375	0.10725094
0.597	0.10841041
0.5950625	0.10957582
0.593125	0.11074715
0.5911875	0.11192434
0.58925	0.11310738
0.5873125	0.11429623
0.585375	0.11549085
0.5834375	0.11669121
0.5815	0.11789726
0.5795625	0.11910898
0.577625	0.12032632
0.5756875	0.12154925
0.57375	0.12277772
0.5718125	0.1240117
0.569875	0.12525114
0.5679375	0.12649601
0.566	0.12774627
0.5640625	0.12900186
0.562125	0.13026275
0.5601875	0.13152889
0.55825	0.13280024
0.5563125	0.13407675
0.554375	0.13535838
0.5524375	0.13664508
0.5505	0.1379368
0.5485625	0.1392335
0.546625	0.1405737
0.5446875	0.14196381
0.54275	0.1433603
0.5408125	0.14476312
0.538875	0.14617223
0.5369375	0.14758757
0.535	0.14900912
0.5330625	0.15043681
0.531125	0.15187059
0.5291875	0.15331043
0.52725	0.15475626
0.5253125	0.15620804
0.523375	0.15766571
0.5214375	0.15912922
0.5195	0.16059852
0.5175625	0.16207355
0.515625	0.16355426
0.5136875	0.16504058
0.51175	0.16653247
0.5098125	0.16802986
0.507875	0.1695327
0.5059375	0.17104092
0.504	0.17255446
0.5020625	0.17407327
0.500125	0.17559728
0.4981875	0.17712643
0.49625	0.17866065
0.4943125	0.18019987
0.492375	0.1818146
0.4904375	0.18349168
0.4885	0.18517575
0.4865625	0.18686673
0.484625	0.18856458
0.4826875	0.19026921
0.48075	0.19198057
0.4788125	0.19369859
0.476875	0.19542319
0.4749375	0.19715432
0.473	0.19889189
0.4710625	0.20063584
0.469125	0.20238609
0.4671875	0.20414257
0.46525	0.2059052
0.4633125	0.2076739
0.461375	0.20944861
0.4594375	0.21122923
0.4575	0.21301569
0.4555625	0.21480791
0.453625	0.2166058
0.4516875	0.21840928
0.44975	0.22021827
0.4478125	0.22203268
0.445875	0.22385242
0.4439375	0.22567741
0.442	0.22750755
0.4400625	0.22934275
0.438125	0.23118293
0.4361875	0.23305564
0.43425	0.2351086
0.4323125	0.23716947
0.430375	0.23923817
0.4284375	0.24131461
0.4265	0.24339868
0.4245625	0.24549029
0.422625	0.24758934
0.4206875	0.24969573
0.41875	0.25180935
0.4168125	0.2539301
0.414875	0.25605787
0.4129375	0.25819255
0.411	0.26033404
0.4090625	0.26248222
0.407125	0.26463698
0.4051875	0.26679819
0.40325	0.26896576
0.4013125	0.27113955
0.399375	0.27331944
0.3974375	0.27550533
0.3955	0.27769707
0.3935625	0.27989454
0.391625	0.28209762
0.3896875	0.28430618
0.38775	0.28652009
0.3858125	0.28873922
0.383875	0.29096343
0.3819375	0.29319258
0.38	0.29542655
0.3780625	0.29766519
0.376125	0.29990836
0.3741875	0.30235658
0.37225	0.30496102
0.3703125	0.30757482
0.368375	0.31019781
0.3664375	0.31282986
0.3645	0.31547079
0.3625625	0.31812044
0.360625	0.32077865
0.3586875	0.32344526
0.35675	0.32612008
0.3548125	0.32880296
0.352875	0.3314937
0.3509375	0.33419214
0.349	0.33689808
0.3470625	0.33961135
0.345125	0.34233175
0.3431875	0.34505909
0.34125	0.34779318
0.3393125	0.35053382
0.337375	0.35328082
0.3354375	0.35603396
0.3335	0.35879304
0.3315625	0.36155786
0.329625	0.3643282
0.3276875	0.36710385
0.32575	0.36988459
0.3238125	0.37267021
0.321875	0.37546047
0.3199375	0.37825516
0.318	0.38105405
0.3160625	0.3838569
0.314125	0.38666349
0.3121875	0.38947357
0.31025	0.39228691
0.3083125	0.39510328
0.306375	0.39839674
0.3044375	0.40192016
0.3025	0.40545589
0.3005625	0.40900365
0.298625	0.41256312
0.2966875	0.41613399
0.29475	0.41971596
0.2928125	0.4233087
0.290875	0.42691187
0.2889375	0.43052514
0.287	0.43414817
0.2850625	0.43778061
0.283125	0.4414221
0.2811875	0.44507228
0.27925	0.44873078
0.2773125	0.45239723
0.275375	0.45607125
0.2734375	0.45975244
0.2715	0.46344042
0.2695625	0.46713479
0.267625	0.47083513
0.2656875	0.47454103
0.26375	0.47825209
0.2618125	0.48196786
0.259875	0.48568792
0.2579375	0.48941184
0.256	0.49313917
0.2540625	0.49686946
0.252125	0.50060226
0.2501875	0.5043371
0.24825	0.50807353
0.2463125	0.51181107
0.244375	0.51554924
0.2424375	0.51928757
0.2405	0.52302556
0.2385625	0.52676272
0.236625	0.53049855
0.2346875	0.53423256
0.23275	0.53796422
0.2308125	0.54169304
0.228875	0.54541849
0.2269375	0.54991416
0.225	0.55554303
0.2230625	0.56119461
0.221125	0.56686803
0.2191875	0.57256242
0.21725	0.57827687
0.2153125	0.58401046
0.213375	0.58976222
0.2114375	0.59553117
0.2095	0.6013163
0.2075625	0.60711658
0.205625	0.61293094
0.2036875	0.6187583
0.20175	0.62459755
0.1998125	0.63044754
0.197875	0.63630712
0.1959375	0.64217508
0.194	0.64805022
0.1920625	0.65393129
0.190125	0.65981703
0.1881875	0.66570615
0.18625	0.67159732
0.1843125	0.67748922
0.182375	0.68338047
0.1804375	0.68926969
0.1785	0.69515546
0.1765625	0.70103635
0.174625	0.7069109
0.1726875	0.71277764
0.17075	0.71863506
0.1688125	0.72448164
0.166875	0.73031582
0.1649375	0.73613606
0.163	0.74194076
0.1610625	0.74772832
0.159125	0.75349711
0.1571875	0.75924549
0.15525	0.7649718
0.1533125	0.77067437
0.151375	0.7763515
0.1494375	0.78200148
0.1475	0.78762258
0.1455625	0.79321307
0.143625	0.79877118
0.1416875	0.80429515
0.13975	0.8097832
0.1378125	0.81523353
0.135875	0.82064434
0.1339375	0.8260138
0.132	0.8313401
0.1300625	0.83662138
0.128125	0.84185582
0.1261875	0.84704154
0.12425	0.8521767
0.1223125	0.8572594
0.120375	0.86228779
0.1184375	0.86725996
0.1165	0.87217403
0.1145625	0.87702811
0.112625	0.88182029
0.1106875	0.88654865
0.10875	0.8912113
0.1068125	0.89580632
0.104875	0.90033177
0.1029375	0.90478574
0.101	0.9091663
0.0990625	0.91347151
0.097125	0.91769943
0.0951875	0.92184812
0.09325	0.92591563
0.0913125	0.9299
0.089375	0.93379926
0.0874375	0.93761145
0.0855	0.94133457
0.0835625	0.94496665
0.081625	0.94850566
0.0796875	0.95194959
0.07775	0.9552964
0.0758125	0.95854403
0.073875	0.96169038
0.0719375	0.96473336
0.07	0.9676708
0.0680625	0.97050053
0.066125	0.97322029
0.0641875	0.97582782
0.06225	0.97832074
0.0603125	0.98069663
0.058375	0.98295296
0.0564375	0.9850871
0.0545	0.9870963
0.0525625	0.98897761
0.050625	0.99072794
0.0486875	0.99234393
0.04675	0.99382192
0.0448125	0.99515787
0.042875	0.99634726
0.0409375	0.99738488
0.039	0.99826459
0.0370625	0.99897884
0.035125	0.99951779
0.0331875	0.99986724
0.03125	1


==> figs/data/S2W-MI_WPIRlkg_n2f32_v4.txt <==
S_2W	avgMI_2W

0.03125	0.5
0.091796875	0.3875
0.15234375	0.32044604
0.21289062	0.2727479
0.2734375	0.23610653
0.33398438	0.20677887
0.39453125	0.18274827
0.45507812	0.16280288
0.515625	0.14615922
0.57617188	0.13228435
0.63671875	0.12080277
0.69726562	0.11144387
0.7578125	0.10401061
0.81835938	0.098359973
0.87890625	0.094390575
0.93945312	0.092034766
1	0.091253716


==> figs/data/S2W-MaxL_WPIRlkg_n2f32_v4.txt <==
S_2W	MaxL_2W

0.03125	1
0.091796875	0.79142041
0.15234375	0.66624118
0.21289062	0.57554885
0.2734375	0.50410613
0.33398438	0.44521362
0.39453125	0.39538328
0.45507812	0.35261693
0.515625	0.31570725
0.57617188	0.28390778
0.63671875	0.25675859
0.69726562	0.233985
0.7578125	0.21543357
0.81835938	0.20102866
0.87890625	0.19074127
0.93945312	0.18456643
1	0.18250743


==> figs/data/S2W-WIL_WPIRlkg_n2f32_v4.txt <==
S_2W	WIL_2W

0.03125	1
0.091796875	0.8
0.15234375	0.6830075
0.21289062	0.6
0.2734375	0.53561438
0.33398438	0.4830075
0.39453125	0.43852902
0.45507812	0.4
0.515625	0.366015
0.57617188	0.33561438
0.63671875	0.30811368
0.69726562	0.2830075
0.7578125	0.25991206
0.81835938	0.23852902
0.87890625	0.21862188
0.93945312	0.2
1	0.18250743


==> figs/data/SA-MI_WPIRlkg_n2f32_v4.txt <==
S_A	avgMI_A

1	0
0.5	0.19999695
0.25	0.3984375
0.125	0.5625
0.0625	0.6


==> figs/data/SA-MaxL_WPIRlkg_n2f32_v4.txt <==
S_A	MaxL_A

1	0
0.5	0.2
0.25	0.4
0.125	0.6
0.0625	0.8


==> figs/data/SA-WIL_WPIRlkg_n2f32_v4.txt <==
S_A	WIL_A

1	0
0.5	0.2
0.25	0.4
0.125	0.6
0.0625	0.8


==> figs/data/U1-MI_WPIRlkg_n2f32_v4.txt <==
U_1	avgMI_1

1	0
0.9999972	5.5904541e-07
0.99998882	2.2361946e-06
0.99997484	5.0314866e-06
0.99995528	8.9449864e-06
0.99993012	1.3976785e-05
0.99989937	2.0126999e-05
0.99986303	2.7395771e-05
0.9998211	3.5783271e-05
0.99977358	4.5289694e-05
0.99972046	5.591526e-05
0.99966175	6.7660216e-05
0.99959745	8.0524837e-05
0.99952756	9.450942e-05
0.99945207	0.00010961429
0.99937099	0.0001258398
0.99928431	0.00014318633
0.99919203	0.00016165428
0.99909416	0.00018124409
0.9989907	0.0002019562
0.99888163	0.0002237911
0.99876697	0.0002467493
0.9986467	0.00027083134
0.99852084	0.00029603777
0.99838937	0.00032236919
0.9982523	0.00034982621
0.99810963	0.00037840947
0.99796135	0.00040811964
0.99780747	0.00043895742
0.99764798	0.00047092352
0.99748288	0.0005040187
0.99731217	0.00053824372
0.99713586	0.0005735994
0.99695393	0.00061008656
0.99676638	0.00064770605
0.99657322	0.00068645876
0.99637445	0.0007263456
0.99617006	0.00076736751
0.99596005	0.00080952545
0.99574441	0.00085282041
0.99552316	0.00089725341
0.99529628	0.00094282551
0.99506377	0.00098953777
0.99482564	0.0010373913
0.99458188	0.0010863872
0.99433248	0.0011365267
0.99407745	0.0011878109
0.99381679	0.0012402411
0.99355049	0.0012938185
0.99327855	0.0013485443
0.99300097	0.0014044199
0.99271775	0.0014614466
0.99242888	0.0015196258
0.99213436	0.0015789587
0.9918342	0.001639447
0.99152838	0.0017010919
0.9912169	0.001763895
0.99089977	0.0018278577
0.99057698	0.0018929817
0.99024853	0.0019592684
0.98991441	0.0020267194
0.98957463	0.0020953364
0.98922917	0.002165121
0.98887805	0.0022360749
0.98852125	0.0023081998
0.98815877	0.0023814974
0.98779061	0.0024559695
0.98741677	0.0025316179
0.98703724	0.0026084445
0.98665202	0.002686451
0.98626111	0.0027656394
0.9858645	0.0028460116
0.9854622	0.0029275696
0.98505419	0.0030103153
0.98464048	0.0030942508
0.98422107	0.0031793781
0.98379594	0.0032656992
0.98336509	0.0033532164
0.98292853	0.0034419317
0.98248625	0.0035318474
0.98203824	0.0036229655
0.98158451	0.0037152885
0.98112504	0.0038088185
0.98065984	0.0039035579
0.9801889	0.0039995089
0.97971222	0.0040966741
0.97922979	0.0041950557
0.97874161	0.0042946563
0.97824768	0.0043954782
0.97774799	0.0044975241
0.97724253	0.0046007965
0.97673131	0.0047052979
0.97621433	0.004811031
0.97569156	0.0049179984
0.97516302	0.0050262028
0.9746287	0.0051356469
0.97408859	0.0052463335
0.97354269	0.0053582654
0.97299099	0.0054714455
0.9724335	0.0055858765
0.9718702	0.0057015614
0.97130109	0.0058185032
0.97072617	0.0059367047
0.97014544	0.0060561691
0.96955887	0.0061768994
0.96896649	0.0062988987
0.96836827	0.0064221701
0.96776421	0.0065467168
0.96715431	0.006672542
0.96653857	0.006799649
0.96591697	0.006928041
0.96528952	0.0070577214
0.96465621	0.0071886936
0.96401703	0.0073209609
0.96337198	0.0074545268
0.96272105	0.0075893948
0.96206423	0.0077255685
0.96140153	0.0078630514
0.96073294	0.0080018472
0.96005845	0.0081419594
0.95937805	0.0082833919
0.95869175	0.0084261484
0.95799952	0.0085702326
0.95730138	0.0087156484
0.95659731	0.0088623996
0.95588731	0.0090104903
0.95517137	0.0091599244
0.95444948	0.0093107058
0.95372164	0.0094628387
0.95298785	0.0096163272
0.95224809	0.0097711753
0.95150236	0.0099273874
0.95075066	0.010084968
0.94999298	0.01024392
0.9492293	0.01040425
0.94845964	0.010565961
0.94768397	0.010729057
0.94690229	0.010893544
0.9461146	0.011059425
0.94532089	0.011226706
0.94452116	0.01139539
0.94371538	0.011565484
0.94290357	0.01173699
0.94208571	0.011909915
0.94126179	0.012084263
0.94043181	0.012260039
0.93959576	0.012437247
0.93875363	0.012615894
0.93790542	0.012795984
0.93705112	0.012977521
0.93619072	0.013160513
0.93532421	0.013344962
0.93445159	0.013530876
0.93357285	0.013718259
0.93268798	0.013907116
0.93179697	0.014097454
0.93089982	0.014289277
0.92999651	0.014482591
0.92908704	0.014677403
0.92817141	0.014873717
0.9272496	0.015071539
0.9263216	0.015270876
0.92538741	0.015471732
0.92444702	0.015674115
0.92350042	0.01587803
0.9225476	0.016083483
0.92158856	0.016290481
0.92062327	0.016499029
0.91965175	0.016709134
0.91867397	0.016920802
0.91768993	0.01713404
0.91669962	0.017348855
0.91570302	0.017565252
0.91470014	0.017783238
0.91369096	0.018002821
0.91267548	0.018224006
0.91165368	0.018446802
0.91062555	0.018671214
0.90959108	0.01889725
0.90855027	0.019124917
0.90750311	0.019354221
0.90644958	0.019585171
0.90538967	0.019817774
0.90432338	0.020052036
0.9032507	0.020287966
0.90217161	0.020525571
0.90108611	0.020764858
0.89999418	0.021005836
0.89889582	0.021248512
0.89779101	0.021492895
0.89667975	0.021738991
0.89556202	0.021986809
0.89443781	0.022236358
0.89330711	0.022487645
0.89216991	0.022740679
0.8910262	0.022995468
0.88987597	0.023252021
0.88871921	0.023510347
0.88755591	0.023770453
0.88638604	0.02403235
0.88520962	0.024296045
0.88402661	0.024561549
0.88283701	0.024828869
0.88164081	0.025098015
0.880438	0.025368997
0.87922856	0.025641823
0.87801249	0.025916504
0.87678976	0.026193049
0.87556038	0.026471467
0.87432431	0.026751769
0.87308156	0.027033965
0.87183211	0.027318064
0.87057595	0.027604076
0.86931306	0.027892013
0.86804344	0.028181883
0.86676706	0.028473699
0.86548392	0.02876747
0.864194	0.029063207
0.86289729	0.029360922
0.86159378	0.029660624
0.86028344	0.029962326
0.85896628	0.030266038
0.85764227	0.030571771
0.8563114	0.030879539
0.85497365	0.031189351
0.85362902	0.031501219
0.85227749	0.031815157
0.85091903	0.032131175
0.84955365	0.032449286
0.84818132	0.032769502
0.84680203	0.033091836
0.84541576	0.0334163
0.8440225	0.033742907
0.84262224	0.034071669
0.84121495	0.034402601
0.83980063	0.034735715
0.83837925	0.035071025
0.83695081	0.035408544
0.83551528	0.035748285
0.83407265	0.036090263
0.8326229	0.036434492
0.83116602	0.036780986
0.82970199	0.037129758
0.8282308	0.037480825
0.82675242	0.0378342
0.82526684	0.038189898
0.82377405	0.038547934
0.82227402	0.038908324
0.82076673	0.039271084
0.81925218	0.039636227
0.81773035	0.040003771
0.8162012	0.040373732
0.81466474	0.040746125
0.81312093	0.041120968
0.81156977	0.041498275
0.81001123	0.041878066
0.80844529	0.042260355
0.80687193	0.042645162
0.80529115	0.043032503
0.80370291	0.043422395
0.80210719	0.043814857
0.80050399	0.044209907
0.79889327	0.044607563
0.79727502	0.045007844
0.79564922	0.045410768
0.79401584	0.045816355
0.79237488	0.046224624
0.7907263	0.046635594
0.78907009	0.047049285
0.78740622	0.047465718
0.78573468	0.047884913
0.78405544	0.048306889
0.78236848	0.048731669
0.78067377	0.049159273
0.77897131	0.049589723
0.77726106	0.05002304
0.775543	0.050459247
0.77381712	0.050898365
0.77208338	0.051340417
0.77034176	0.051785427
0.76859225	0.052233417
0.76683481	0.05268441
0.76506943	0.053138432
0.76329607	0.053595505
0.76151472	0.054055654
0.75972535	0.054518905
0.75792794	0.054985282
0.75612246	0.055454811
0.75430888	0.055927518
0.75248719	0.056403429
0.75065735	0.05688257
0.74881934	0.057364969
0.74697313	0.057850653
0.7451187	0.058339649
0.74325602	0.058831987
0.74138506	0.059327694
0.7395058	0.059826799
0.73761821	0.060329333
0.73572225	0.060835323
0.73381792	0.061344802
0.73190516	0.0618578
0.72998396	0.062374347
0.72805429	0.062894476
0.72611611	0.063418218
0.7241694	0.063945606
0.72221413	0.064476674
0.72025027	0.065011454
0.71827779	0.06554998
0.71629665	0.066092289
0.71430683	0.066638413
0.7123083	0.06718839
0.71030101	0.067742254
0.70828495	0.068300044
0.70626008	0.068861796
0.70422636	0.069427549
0.70218376	0.06999734
0.70013226	0.070571209
0.69807181	0.071149195
0.69600238	0.07173134
0.69392394	0.072317683
0.69183644	0.072908268
0.68973987	0.073503135
0.68763417	0.074102328
0.68551932	0.074705891
0.68339528	0.075313868
0.68126201	0.075926305
0.67911948	0.076543247
0.67696764	0.077164741
0.67480645	0.077790835
0.67263589	0.078421576
0.67045591	0.079057015
0.66826647	0.0796972
0.66606753	0.080342183
0.66385905	0.080992016
0.66164099	0.081646751
0.65941331	0.08230644
0.65717596	0.08297114
0.65492891	0.083640905
0.65267211	0.084315792
0.65040552	0.084995858
0.6481291	0.08568116
0.64584279	0.08637176
0.64354656	0.087067717
0.64124036	0.087769093
0.63892414	0.088475951
0.63659786	0.089188354
0.63426146	0.089906367
0.63191492	0.090630058
0.62955816	0.091359493
0.62719115	0.092094741
0.62481383	0.092835873
0.62242616	0.093582959
0.62002809	0.094336073
0.61761955	0.095095289
0.61520051	0.095860683
0.61277091	0.096632331
0.61033068	0.097410312
0.60787979	0.098194708
0.60541818	0.098985598
0.60294579	0.099783068
0.60046255	0.1005872
0.59796843	0.10139809
0.59546335	0.10221581
0.59294726	0.10304046
0.59042011	0.10387214
0.58788182	0.10471093
0.58533234	0.10555694
0.58277161	0.10641026
0.58019956	0.10727099
0.57761614	0.10813923
0.57502126	0.1090151
0.57241488	0.10989869
0.56979693	0.11079011
0.56716732	0.11168948
0.56452601	0.11259692
0.56187292	0.11351253
0.55920797	0.11443644
0.5565311	0.11536877
0.55384223	0.11630965
0.55114129	0.1172592
0.54842821	0.11821755
0.54570291	0.11918485
0.54296531	0.12016121
0.54021534	0.1211468
0.53745291	0.12214174
0.53467794	0.12314619
0.53189036	0.12416029
0.52909007	0.12518421
0.526277	0.1262181
0.52345106	0.12726212
0.52061216	0.12831644
0.51776021	0.12938122
0.51489512	0.13045665
0.5120168	0.13154291
0.50912516	0.13264017
0.5062201	0.13374863
0.50330152	0.13486848
0.50036934	0.13599992
0.49742343	0.13714315
0.49446372	0.13829838
0.49149008	0.13946584
0.48850243	0.14064573
0.48550064	0.1418383
0.48248461	0.14304376
0.47945423	0.14426237
0.47640938	0.14549438
0.47334996	0.14674003
0.47027584	0.14799958
0.4671869	0.14927332
0.46408302	0.15056152
0.46096408	0.15186446
0.45782996	0.15318244
0.45468051	0.15451576
0.45151561	0.15586474
0.44833512	0.15722971
0.44513891	0.15861099
0.44192684	0.16000893
0.43869877	0.16142388
0.43545454	0.16285622
0.43219401	0.16430632
0.42891703	0.16577458
0.42562343	0.16726139
0.42231307	0.16876719
0.41898579	0.1702924
0.4156414	0.17183747
0.41227975	0.17340287
0.40890066	0.17498907
0.40550395	0.17659659
0.40208944	0.17822592
0.39865694	0.17987762
0.39520627	0.18155224
0.39173722	0.18325035
0.38824961	0.18497255
0.38474321	0.18671947
0.38121783	0.18849175
0.37767324	0.19029007
0.37410922	0.19211514
0.37052555	0.19396767
0.36692199	0.19584843
0.36329831	0.19775821
0.35965425	0.19969783
0.35598956	0.20166817
0.35230398	0.20367011
0.34859725	0.20570461
0.34486909	0.20777264
0.3411192	0.20987523
0.33734731	0.21201345
0.3335531	0.21418844
0.32973627	0.21640138
0.32589649	0.21865351
0.32203343	0.22094613
0.31814675	0.2232806
0.31423609	0.22565838
0.31030108	0.22808097
0.30634135	0.23054996
0.30235649	0.23306706
0.29834611	0.23563402
0.29430978	0.23825273
0.29024704	0.24092518
0.28615746	0.24365346
0.28204055	0.24643981
0.2778958	0.24928659
0.27372272	0.25219632
0.26952075	0.25517168
0.26528933	0.25821551
0.26102786	0.26133086
0.25673574	0.26452098
0.25241231	0.26778935
0.24805688	0.2711397
0.24366874	0.27457604
0.23924713	0.27810268
0.23479124	0.28172426
0.23030024	0.28544582
0.22577322	0.28927279
0.22120922	0.29321107
0.21660723	0.29726708
0.21196616	0.30144782
0.20728483	0.30576097
0.20256199	0.31021492
0.19779629	0.31481896
0.19298624	0.31958331
0.18813024	0.32451935
0.18322655	0.32963975
0.17827322	0.3349587
0.17326811	0.3404922
0.16820883	0.34625835
0.1630927	0.35227783
0.15791666	0.35857439
0.1526772	0.36517562
0.14737027	0.37211379
0.14199107	0.37942721
0.13653386	0.38716196
0.13099161	0.39537442
0.12535552	0.40413506
0.11961418	0.41353441
0.11375225	0.42369286
0.10774792	0.43477847
0.10156773	0.44704279
0.095153867	0.46090673
0.08838186	0.47723943
0.080645161	0.5


==> figs/data/U1-MaxL_WPIRlkg_n2f32_v4.txt <==
U_1	MaxL_1

1	0
0.99972046	0.0058292691
0.99888163	0.011778738
0.99748288	0.017853468
0.99552316	0.024058847
0.99300097	0.030400619
0.98991441	0.036884914
0.98626111	0.043518287
0.98203824	0.050307753
0.97724253	0.057260837
0.9718702	0.064385619
0.96591697	0.071690794
0.95937805	0.079185735
0.95224809	0.086880565
0.94452116	0.094786238
0.93619072	0.10291463
0.9272496	0.11127867
0.91768993	0.11989241
0.90750311	0.12877124
0.89667975	0.13793198
0.88520962	0.14739312
0.87308156	0.15717504
0.86028344	0.16730025
0.84680203	0.17779374
0.8326229	0.18868329
0.81773035	0.2
0.80210719	0.21177874
0.78573468	0.22405885
0.76859225	0.23688491
0.75065735	0.25030775
0.73190516	0.2643856
0.7123083	0.27918567
0.69183644	0.29478606
0.67045591	0.31127818
0.6481291	0.32876998
0.62481383	0.34738993
0.60046255	0.3672924
0.57502126	0.38866443
0.54842821	0.41173445
0.52061216	0.43678322
0.49149008	0.46415692
0.46096408	0.49428201
0.42891703	0.52767989
0.39520627	0.56497804
0.35965425	0.60691121
0.32203343	0.65430401
0.28204055	0.70802524
0.23924713	0.76890811
0.19298624	0.83764093
0.14199107	0.91464876
0.080645161	1


==> figs/data/U1-WIL_WPIRlkg_n2f32_v4.txt <==
U_1	WIL_1

1	0
0.9999972	5.770784e-07
0.99998882	2.3083182e-06
0.99997484	5.1937333e-06
0.99995528	9.2333468e-06
0.99993012	1.4427191e-05
0.99989937	2.0775307e-05
0.99986303	2.8277747e-05
0.9998211	3.6934569e-05
0.99977358	4.6745844e-05
0.99972046	5.7711649e-05
0.99966175	6.9832074e-05
0.99959745	8.3107214e-05
0.99952756	9.7537176e-05
0.99945207	0.00011312208
0.99937099	0.00012986204
0.99928431	0.0001477572
0.99919203	0.00016680769
0.99909416	0.00018701368
0.9989907	0.00020837533
0.99888163	0.0002308928
0.99876697	0.00025456628
0.9986467	0.00027939595
0.99852084	0.00030538202
0.99838937	0.00033255526
0.9982523	0.00036091769
0.99810963	0.00039044715
0.99796135	0.00042114445
0.99780747	0.00045301043
0.99764798	0.00048604594
0.99748288	0.00052025182
0.99731217	0.00055562893
0.99713586	0.00059217815
0.99695393	0.00062990036
0.99676638	0.00066879645
0.99657322	0.00070886732
0.99637445	0.00075011388
0.99617006	0.00079253707
0.99596005	0.0008361378
0.99574441	0.00088091702
0.99552316	0.00092687569
0.99529628	0.00097401476
0.99506377	0.0010223352
0.99482564	0.001071838
0.99458188	0.0011225242
0.99433248	0.0011743948
0.99407745	0.0012274507
0.99381679	0.001281693
0.99355049	0.0013371227
0.99327855	0.001393741
0.99300097	0.0014515488
0.99271775	0.0015105471
0.99242888	0.0015707372
0.99213436	0.00163212
0.9918342	0.0016946968
0.99152838	0.0017584684
0.9912169	0.0018234362
0.99089977	0.0018896013
0.99057698	0.0019569647
0.99024853	0.0020255276
0.98991441	0.0020952912
0.98957463	0.0021662567
0.98922917	0.0022384252
0.98887805	0.002311798
0.98852125	0.0023863762
0.98815877	0.0024621611
0.98779061	0.0025391539
0.98741677	0.0026173559
0.98703724	0.0026967682
0.98665202	0.0027773923
0.98626111	0.0028592292
0.9858645	0.0029427316
0.9854622	0.0030275294
0.98505419	0.0031135739
0.98464048	0.0032008669
0.98422107	0.0032894105
0.98379594	0.0033792066
0.98336509	0.0034702573
0.98292853	0.0035625646
0.98248625	0.0036561305
0.98203824	0.0037509572
0.98158451	0.0038470465
0.98112504	0.0039444007
0.98065984	0.0040430218
0.9801889	0.004142912
0.97971222	0.0042440733
0.97922979	0.0043465079
0.97874161	0.0044502179
0.97824768	0.0045552056
0.97774799	0.004661473
0.97724253	0.0047690224
0.97673131	0.004877856
0.97621433	0.004987976
0.97569156	0.0050993846
0.97516302	0.0052120841
0.9746287	0.0053260768
0.97408859	0.0054413649
0.97354269	0.0055579508
0.97299099	0.0056758367
0.9724335	0.0057950249
0.9718702	0.0059155178
0.97130109	0.0060373178
0.97072617	0.0061604273
0.97014544	0.0062848485
0.96955887	0.006410584
0.96896649	0.006537636
0.96836827	0.0066660072
0.96776421	0.0067956998
0.96715431	0.0069267164
0.96653857	0.0070590595
0.96591697	0.0071927315
0.96528952	0.007327735
0.96465621	0.0074640724
0.96401703	0.0076017464
0.96337198	0.0077407594
0.96272105	0.0078811141
0.96206423	0.0080228131
0.96140153	0.0081672862
0.96073294	0.008313199
0.96005845	0.0084605179
0.95937805	0.0086092463
0.95869175	0.0087593877
0.95799952	0.0089109455
0.95730138	0.0090639234
0.95659731	0.0092183248
0.95588731	0.0093741533
0.95517137	0.0095314126
0.95444948	0.0096901061
0.95372164	0.0098502377
0.95298785	0.010011811
0.95224809	0.010174829
0.95150236	0.010339297
0.95075066	0.010505217
0.94999298	0.010672593
0.9492293	0.01084143
0.94845964	0.01101173
0.94768397	0.011183499
0.94690229	0.011356739
0.9461146	0.011531454
0.94532089	0.011707649
0.94452116	0.011885327
0.94371538	0.012064492
0.94290357	0.012245149
0.94208571	0.0124273
0.94126179	0.01261095
0.94043181	0.012796104
0.93959576	0.012982765
0.93875363	0.013170936
0.93790542	0.013360623
0.93705112	0.01355183
0.93619072	0.01374456
0.93532421	0.013938818
0.93445159	0.014134608
0.93357285	0.014331933
0.93268798	0.014530799
0.93179697	0.01473121
0.93089982	0.01493317
0.92999651	0.015136683
0.92908704	0.015341753
0.92817141	0.015548386
0.9272496	0.015756585
0.9263216	0.015967118
0.92538741	0.016181592
0.92444702	0.016397731
0.92350042	0.016615542
0.9225476	0.01683503
0.92158856	0.017056201
0.92062327	0.01727906
0.91965175	0.017503612
0.91867397	0.017729865
0.91768993	0.017957823
0.91669962	0.018187493
0.91570302	0.018418879
0.91470014	0.018651989
0.91369096	0.018886828
0.91267548	0.019123402
0.91165368	0.019361718
0.91062555	0.01960178
0.90959108	0.019843596
0.90855027	0.020087171
0.90750311	0.020332511
0.90644958	0.020579624
0.90538967	0.020828514
0.90432338	0.021079189
0.9032507	0.021331654
0.90217161	0.021585916
0.90108611	0.021841982
0.89999418	0.022099858
0.89889582	0.02235955
0.89779101	0.022621064
0.89667975	0.022884409
0.89556202	0.023149589
0.89443781	0.023416612
0.89330711	0.023685485
0.89216991	0.023956213
0.8910262	0.024228805
0.88987597	0.024503266
0.88871921	0.024779605
0.88755591	0.025057827
0.88638604	0.025337939
0.88520962	0.025619949
0.88402661	0.025903864
0.88283701	0.02618969
0.88164081	0.026477436
0.880438	0.026767945
0.87922856	0.027065308
0.87801249	0.027364745
0.87678976	0.027666267
0.87556038	0.02796988
0.87432431	0.028275596
0.87308156	0.028583422
0.87183211	0.028893368
0.87057595	0.029205443
0.86931306	0.029519657
0.86804344	0.029836018
0.86676706	0.030154537
0.86548392	0.030475222
0.864194	0.030798084
0.86289729	0.031123131
0.86159378	0.031450374
0.86028344	0.031779822
0.85896628	0.032111486
0.85764227	0.032445374
0.8563114	0.032781498
0.85497365	0.033119866
0.85362902	0.03346049
0.85227749	0.033803379
0.85091903	0.034148543
0.84955365	0.034495994
0.84818132	0.034845741
0.84680203	0.035197794
0.84541576	0.035552165
0.8440225	0.035908864
0.84262224	0.036267902
0.84121495	0.036629289
0.83980063	0.036993037
0.83837925	0.037359156
0.83695081	0.037727657
0.83551528	0.038098552
0.83407265	0.038471851
0.8326229	0.038847567
0.83116602	0.039225709
0.82970199	0.039606291
0.8282308	0.039989322
0.82675242	0.040374816
0.82526684	0.040763337
0.82377405	0.041163697
0.82227402	0.041566763
0.82076673	0.041972549
0.81925218	0.042381072
0.81773035	0.042792345
0.8162012	0.043206383
0.81466474	0.043623201
0.81312093	0.044042814
0.81156977	0.044465237
0.81001123	0.044890486
0.80844529	0.045318575
0.80687193	0.045749521
0.80529115	0.046183339
0.80370291	0.046620045
0.80210719	0.047059654
0.80050399	0.047502183
0.79889327	0.047947648
0.79727502	0.048396065
0.79564922	0.048847451
0.79401584	0.049301821
0.79237488	0.049759194
0.7907263	0.050219585
0.78907009	0.050683013
0.78740622	0.051149492
0.78573468	0.051619042
0.78405544	0.05209168
0.78236848	0.052567423
0.78067377	0.053046288
0.77897131	0.053528294
0.77726106	0.054013459
0.775543	0.054501801
0.77381712	0.054993337
0.77208338	0.055488088
0.77034176	0.055986071
0.76859225	0.056487305
0.76683481	0.056991809
0.76506943	0.057499603
0.76329607	0.058010705
0.76151472	0.058530192
0.75972535	0.059064602
0.75792794	0.059602716
0.75612246	0.060144558
0.75430888	0.060690153
0.75248719	0.061239524
0.75065735	0.061792698
0.74881934	0.062349698
0.74697313	0.062910551
0.7451187	0.063475282
0.74325602	0.064043916
0.74138506	0.064616481
0.7395058	0.065193002
0.73761821	0.065773506
0.73572225	0.06635802
0.73381792	0.066946571
0.73190516	0.067539187
0.72998396	0.068135894
0.72805429	0.068736721
0.72611611	0.069341697
0.7241694	0.069950849
0.72221413	0.070564207
0.72025027	0.071181799
0.71827779	0.071803655
0.71629665	0.072429805
0.71430683	0.073060278
0.7123083	0.073695104
0.71030101	0.074334315
0.70828495	0.074977942
0.70626008	0.075626014
0.70422636	0.076278565
0.70218376	0.076935625
0.70013226	0.077597227
0.69807181	0.078263403
0.69600238	0.078934187
0.69392394	0.079609611
0.69183644	0.080294512
0.68973987	0.081006802
0.68763417	0.081724392
0.68551932	0.082447324
0.68339528	0.083175641
0.68126201	0.083909386
0.67911948	0.084648603
0.67696764	0.085393336
0.67480645	0.086143631
0.67263589	0.086899531
0.67045591	0.087661084
0.66826647	0.088428335
0.66606753	0.089201331
0.66385905	0.08998012
0.66164099	0.09076475
0.65941331	0.091555268
0.65717596	0.092351725
0.65492891	0.09315417
0.65267211	0.093962654
0.65040552	0.094777226
0.6481291	0.095597939
0.64584279	0.096424845
0.64354656	0.097257996
0.64124036	0.098097447
0.63892414	0.098943251
0.63659786	0.099795462
0.63426146	0.10065414
0.63191492	0.10151933
0.62955816	0.1023911
0.62719115	0.10326951
0.62481383	0.1041546
0.62242616	0.10504645
0.62002809	0.10594511
0.61761955	0.10685064
0.61520051	0.10780338
0.61277091	0.10876952
0.61033068	0.1097437
0.60787979	0.11072601
0.60541818	0.11171653
0.60294579	0.11271533
0.60046255	0.1137225
0.59796843	0.11473812
0.59546335	0.11576228
0.59294726	0.11679506
0.59042011	0.11783655
0.58788182	0.11888684
0.58533234	0.11994602
0.58277161	0.12101418
0.58019956	0.12209142
0.57761614	0.12317782
0.57502126	0.12427348
0.57241488	0.1253785
0.56979693	0.12649298
0.56716732	0.12761702
0.56452601	0.12875071
0.56187292	0.12989417
0.55920797	0.13104749
0.5565311	0.13221078
0.55384223	0.13338415
0.55114129	0.13456771
0.54842821	0.13576156
0.54570291	0.13696583
0.54296531	0.13818062
0.54021534	0.13940606
0.53745291	0.14068764
0.53467794	0.14201458
0.53189036	0.14335438
0.52909007	0.14470718
0.526277	0.14607314
0.52345106	0.14745243
0.52061216	0.14884522
0.51776021	0.15025168
0.51489512	0.15167197
0.5120168	0.15310627
0.50912516	0.15455477
0.5062201	0.15601765
0.50330152	0.15749508
0.50036934	0.15898726
0.49742343	0.16049439
0.49446372	0.16201665
0.49149008	0.16355426
0.48850243	0.1651074
0.48550064	0.16667629
0.48248461	0.16826115
0.47945423	0.16986218
0.47640938	0.1714796
0.47334996	0.17311365
0.47027584	0.17476454
0.4671869	0.17643252
0.46408302	0.17811782
0.46096408	0.17982069
0.45782996	0.1815953
0.45468051	0.18347761
0.45151561	0.18538203
0.44833512	0.18730889
0.44513891	0.18925856
0.44192684	0.19123141
0.43869877	0.1932278
0.43545454	0.19524812
0.43219401	0.19729276
0.42891703	0.19936213
0.42562343	0.20145663
0.42231307	0.20357668
0.41898579	0.20572272
0.4156414	0.20789518
0.41227975	0.21009452
0.40890066	0.21232119
0.40550395	0.21457569
0.40208944	0.21685848
0.39865694	0.21917007
0.39520627	0.22151098
0.39173722	0.22388173
0.38824961	0.22628285
0.38474321	0.22871492
0.38121783	0.23117848
0.37767324	0.23377242
0.37410922	0.23658033
0.37052555	0.23943038
0.36692199	0.24232346
0.36329831	0.24526048
0.35965425	0.2482424
0.35598956	0.25127019
0.35230398	0.25434488
0.34859725	0.25746749
0.34486909	0.26063911
0.3411192	0.26386085
0.33734731	0.26713385
0.3335531	0.27045932
0.32973627	0.27383848
0.32589649	0.2772726
0.32203343	0.280763
0.31814675	0.28431105
0.31423609	0.28791816
0.31030108	0.29158581
0.30634135	0.29531552
0.30235649	0.29910887
0.29834611	0.30329475
0.29430978	0.30784103
0.29024704	0.31248128
0.28615746	0.31721838
0.28204055	0.32205533
0.2778958	0.32699525
0.27372272	0.33204143
0.26952075	0.33719731
0.26528933	0.34246649
0.26102786	0.34785276
0.25673574	0.35336008
0.25241231	0.35899266
0.24805688	0.36475489
0.24366874	0.37065142
0.23924713	0.37668716
0.23479124	0.38286732
0.23030024	0.3891974
0.22577322	0.39568324
0.22120922	0.40390597
0.21660723	0.41246949
0.21196616	0.42131096
0.20728483	0.43044435
0.20256199	0.43988469
0.19779629	0.4496482
0.19298624	0.45975244
0.18813024	0.47021651
0.18322655	0.48106117
0.17827322	0.49230919
0.17326811	0.50398555
0.16820883	0.51611787
0.1630927	0.52873682
0.15791666	0.5418767
0.1526772	0.55967959
0.14737027	0.58170749
0.14199107	0.60522845
0.13653386	0.63040904
0.13099161	0.65744653
0.12535552	0.68657832
0.11961418	0.71809636
0.11375225	0.75237008
0.10774792	0.7898866
0.10156773	0.83132923
0.095153867	0.87776052
0.08838186	0.93120292
0.080645161	1


==> figs/data/U2B-MI_WPIRlkg_n2f32_v4.txt <==
U_2B	avgMI_2B

1.0322581	0
1.0322553	1.11809e-06
1.0322469	4.4723769e-06
1.0322329	1.0062911e-05
1.0322133	1.7889775e-05
1.0321881	2.7953086e-05
1.0321573	4.0252996e-05
1.032121	5.4789686e-05
1.032079	7.1563376e-05
1.0320314	9.0574314e-05
1.0319782	0.00011182279
1.0319195	0.00013530911
1.0318551	0.00016103364
1.0317851	0.00018899675
1.0317096	0.00021919887
1.0316284	0.00025164044
1.0315416	0.00028632196
1.0314493	0.00032324394
1.0313513	0.00036240693
1.0312477	0.00040381153
1.0311385	0.00044745835
1.0310237	0.00049334804
1.0309034	0.0005414813
1.0307774	0.00059185884
1.0306458	0.00064448142
1.0305085	0.00069934983
1.0303657	0.0007564649
1.0302173	0.00081582748
1.0300632	0.00087743847
1.0299036	0.00094129879
1.0297383	0.0010074094
1.0295674	0.0010757713
1.0293909	0.0011463855
1.0292088	0.0012192531
1.0290211	0.0012943752
1.0288277	0.0013717529
1.0286287	0.0014513873
1.0284241	0.0015332798
1.0282139	0.0016174314
1.027998	0.0017038436
1.0277765	0.0017925175
1.0275494	0.0018834546
1.0273167	0.0019766563
1.0270783	0.0020721238
1.0268343	0.0021698587
1.0265846	0.0022698625
1.0263293	0.0023721367
1.0260684	0.0024766829
1.0258018	0.0025835025
1.0255296	0.0026925973
1.0252517	0.002803969
1.0249682	0.0029176191
1.024679	0.0030335495
1.0243842	0.003151762
1.0240837	0.0032722582
1.0237775	0.0033950402
1.0234657	0.0035201097
1.0231483	0.0036474687
1.0228251	0.0037771192
1.0224963	0.003909063
1.0221618	0.0040433024
1.0218217	0.0041798393
1.0214759	0.0043186758
1.0211244	0.004459814
1.0207672	0.0046032563
1.0204043	0.0047490047
1.0200358	0.0048970615
1.0196615	0.0050474291
1.0192816	0.0052001098
1.018896	0.0053551059
1.0185046	0.0055124198
1.0181076	0.005672054
1.0177049	0.0058340111
1.0172964	0.0059982934
1.0168822	0.0061649036
1.0164624	0.0063338444
1.0160368	0.0065051182
1.0156055	0.0066787279
1.0151684	0.0068546762
1.0147257	0.0070329658
1.0142772	0.0072135995
1.013823	0.0073965803
1.013363	0.0075819109
1.0128973	0.0077695943
1.0124258	0.0079596335
1.0119486	0.0081520316
1.0114657	0.0083467915
1.0109769	0.0085439163
1.0104825	0.0087434093
1.0099822	0.0089452736
1.0094762	0.0091495124
1.0089644	0.009356129
1.0084469	0.0095651268
1.0079235	0.009776509
1.0073944	0.0099902791
1.0068595	0.01020644
1.0063188	0.010424997
1.0057723	0.010645951
1.00522	0.010869308
1.0046618	0.01109507
1.0040979	0.011323241
1.0035282	0.011553825
1.0029526	0.011786826
1.0023712	0.012022248
1.001784	0.012260094
1.0011909	0.012500368
1.000592	0.012743074
0.9999873	0.012988217
0.99937671	0.0132358
0.99876027	0.013485827
0.99813797	0.013738303
0.9975098	0.013993231
0.99687577	0.014250616
0.99623586	0.014510463
0.99559007	0.014772775
0.99493839	0.015037557
0.99428083	0.015304814
0.99361737	0.015574549
0.992948	0.015846768
0.99227273	0.016121475
0.99159155	0.016398675
0.99090445	0.016678372
0.99021143	0.016960571
0.98951247	0.017245277
0.98880758	0.017532494
0.98809675	0.017822229
0.98737997	0.018114485
0.98665724	0.018409268
0.98592855	0.018706582
0.98519389	0.019006433
0.98445326	0.019308827
0.98370665	0.019613768
0.98295406	0.019921261
0.98219548	0.020231312
0.9814309	0.020543927
0.98066032	0.02085911
0.97988373	0.021176868
0.97910112	0.021497206
0.97831249	0.02182013
0.97751782	0.022145644
0.97671712	0.022473756
0.97591038	0.022804471
0.97509759	0.023137794
0.97427873	0.023473733
0.97345382	0.023812292
0.97262283	0.024153478
0.97178576	0.024497297
0.9709426	0.024843755
0.97009335	0.025192858
0.969238	0.025544614
0.96837655	0.025899027
0.96750897	0.026256106
0.96663527	0.026615855
0.96575544	0.026978283
0.96486947	0.027343394
0.96397735	0.027711197
0.96307908	0.028081698
0.96217465	0.028454904
0.96126404	0.028830822
0.96034725	0.029209459
0.95942428	0.029590822
0.95849511	0.029974917
0.95755974	0.030361754
0.95661815	0.030751337
0.95567035	0.031143676
0.95471631	0.031538778
0.95375604	0.031936649
0.95278952	0.032337298
0.95181674	0.032740733
0.9508377	0.033146961
0.94985238	0.033555989
0.94886079	0.033967827
0.9478629	0.034382481
0.94685871	0.034799961
0.94584821	0.035220273
0.94483139	0.035643428
0.94380824	0.036069431
0.94277875	0.036498293
0.94174292	0.036930022
0.94070073	0.037364626
0.93965217	0.037802114
0.93859723	0.038242495
0.93753591	0.038685777
0.93646819	0.03913197
0.93539406	0.039581083
0.93431351	0.040033124
0.93322654	0.040488103
0.93213312	0.040946029
0.93103326	0.041406912
0.92992694	0.041870761
0.92881415	0.042337586
0.92769488	0.042807396
0.92656911	0.043280202
0.92543685	0.043756012
0.92429807	0.044234838
0.92315276	0.044716689
0.92200092	0.045201575
0.92084253	0.045689507
0.91967759	0.046180495
0.91850607	0.04667455
0.91732797	0.047171682
0.91614328	0.047671903
0.91495198	0.048175222
0.91375407	0.04868165
0.91254953	0.0491912
0.91133834	0.049703881
0.9101205	0.050219706
0.908896	0.050738686
0.90766481	0.051260832
0.90642694	0.051786156
0.90518236	0.052314669
0.90393107	0.052846384
0.90267304	0.053381313
0.90140828	0.053919467
0.90013676	0.054460859
0.89885847	0.055005501
0.89757339	0.055553407
0.89628153	0.056104587
0.89498285	0.056659056
0.89367735	0.057216826
0.89236502	0.05777791
0.89104583	0.058342322
0.88971978	0.058910074
0.88838685	0.059481181
0.88704703	0.060055655
0.8857003	0.060633511
0.88434665	0.061214762
0.88298606	0.061799422
0.88161852	0.062387506
0.88024401	0.062979028
0.87886253	0.063574002
0.87747404	0.064172443
0.87607855	0.064774366
0.87467603	0.065379786
0.87326646	0.065988718
0.87184984	0.066601177
0.87042614	0.067217178
0.86899535	0.067836738
0.86755745	0.068459871
0.86611243	0.069086595
0.86466028	0.069716924
0.86320096	0.070350876
0.86173447	0.070988467
0.8602608	0.071629713
0.85877991	0.072274631
0.8572918	0.072923239
0.85579646	0.073575553
0.85429385	0.074231591
0.85278396	0.07489137
0.85126678	0.075554909
0.84974229	0.076222224
0.84821047	0.076893335
0.8466713	0.07756826
0.84512476	0.078247018
0.84357084	0.078929626
0.84200951	0.079616104
0.84044076	0.080306472
0.83886457	0.081000749
0.83728091	0.081698954
0.83568977	0.082401107
0.83409113	0.083107229
0.83248497	0.083817339
0.83087127	0.084531459
0.82925	0.085249608
0.82762116	0.085971809
0.82598471	0.086698082
0.82434063	0.08742845
0.82268892	0.088162932
0.82102953	0.088901553
0.81936246	0.089644334
0.81768768	0.090391297
0.81600517	0.091142465
0.81431491	0.091897862
0.81261687	0.09265751
0.81091104	0.093421434
0.80919738	0.094189658
0.80747588	0.094962205
0.80574652	0.095739099
0.80400926	0.096520367
0.80226409	0.097306032
0.80051099	0.098096121
0.79874992	0.098890658
0.79698087	0.099689671
0.79520381	0.10049318
0.79341872	0.10130123
0.79162556	0.10211382
0.78982432	0.102931
0.78801497	0.10375279
0.78619749	0.10457921
0.78437184	0.1054103
0.782538	0.10624609
0.78069595	0.1070866
0.77884566	0.10793186
0.7769871	0.10878191
0.77512024	0.10963676
0.77324506	0.11049646
0.77136153	0.11136104
0.76946961	0.11223052
0.76756929	0.11310494
0.76566053	0.11398433
0.76374331	0.11486872
0.76181759	0.11575814
0.75988334	0.11665263
0.75794054	0.11755223
0.75598916	0.11845696
0.75402915	0.11936686
0.7520605	0.12028196
0.75008317	0.12120231
0.74809713	0.12212794
0.74610235	0.12305888
0.74409879	0.12399517
0.74208643	0.12493685
0.74006522	0.12588396
0.73803514	0.12683653
0.73599616	0.1277946
0.73394823	0.12875822
0.73189132	0.12972743
0.7298254	0.13070226
0.72775044	0.13168275
0.72566639	0.13266895
0.72357323	0.1336609
0.7214709	0.13465865
0.71935939	0.13566223
0.71723865	0.13667169
0.71510864	0.13768708
0.71296932	0.13870844
0.71082066	0.13973582
0.70866261	0.14076926
0.70649515	0.14180881
0.70431821	0.14285452
0.70213178	0.14390644
0.6999358	0.14496462
0.69773023	0.1460291
0.69551503	0.14709995
0.69329016	0.1481772
0.69105558	0.14926092
0.68881124	0.15035115
0.6865571	0.15144795
0.6842931	0.15255137
0.68201922	0.15366148
0.6797354	0.15477832
0.67744159	0.15590196
0.67513775	0.15703245
0.67282383	0.15816985
0.67049979	0.15931421
0.66816556	0.16046561
0.66582111	0.16162411
0.66346639	0.16278976
0.66110133	0.16396262
0.6587259	0.16514277
0.65634004	0.16633028
0.65394369	0.16752519
0.6515368	0.16872759
0.64911932	0.16993754
0.6466912	0.17115512
0.64425237	0.17238038
0.64180278	0.17361341
0.63934237	0.17485428
0.63687109	0.17610306
0.63438887	0.17735983
0.63189565	0.17862466
0.62939138	0.17989763
0.626876	0.18117882
0.62434943	0.18246832
0.62181162	0.1837662
0.6192625	0.18507254
0.616702	0.18638743
0.61413007	0.18771096
0.61154662	0.18904321
0.6089516	0.19038427
0.60634494	0.19173423
0.60372656	0.19309319
0.60109638	0.19446123
0.59845435	0.19583845
0.59580038	0.19722495
0.5931344	0.19862082
0.59045633	0.20002617
0.58776609	0.20144109
0.58506361	0.20286568
0.5823488	0.20430006
0.57962159	0.20574433
0.57688189	0.20719859
0.57412961	0.20866295
0.57136467	0.21013753
0.56858698	0.21162245
0.56579645	0.2131178
0.56299299	0.21462372
0.56017651	0.21614033
0.55734692	0.21766773
0.55450411	0.21920606
0.551648	0.22075545
0.54877847	0.22231602
0.54589544	0.22388789
0.54299879	0.22547121
0.54008843	0.2270661
0.53716423	0.22867271
0.53422611	0.23029117
0.53127393	0.23192163
0.52830759	0.23356422
0.52532698	0.23521909
0.52233197	0.2368864
0.51932244	0.23856629
0.51629827	0.24025891
0.51325933	0.24196443
0.51020549	0.24368301
0.50713663	0.24541479
0.5040526	0.24715996
0.50095327	0.24891867
0.49783849	0.25069109
0.49470813	0.25247741
0.49156203	0.25427778
0.48840005	0.2560924
0.48522202	0.25792145
0.4820278	0.2597651
0.47881721	0.26162354
0.47559009	0.26349698
0.47234627	0.26538559
0.46908558	0.26728957
0.46580783	0.26920914
0.46251284	0.27114448
0.45920042	0.2730958
0.45587038	0.27506331
0.45252252	0.27704723
0.44915663	0.27904777
0.4457725	0.28106515
0.44236991	0.28309959
0.43894865	0.28515131
0.43550848	0.28722055
0.43204916	0.28930752
0.42857045	0.29141248
0.4250721	0.29353565
0.42155385	0.29567728
0.41801543	0.2978376
0.41445657	0.30001687
0.41087698	0.30221533
0.40727637	0.30443324
0.40365443	0.30667085
0.40001085	0.30892842
0.3963453	0.3112062
0.39265744	0.31350447
0.38894693	0.31582348
0.3852134	0.3181635
0.38145648	0.32052481
0.37767578	0.32290767
0.37387089	0.32531235
0.37004139	0.32773914
0.36618685	0.3301883
0.36230681	0.33266011
0.35840079	0.33515485
0.3544683	0.3376728
0.35050883	0.34021423
0.34652184	0.34277942
0.34250676	0.34536865
0.33846302	0.3479822
0.33438998	0.35062033
0.33028702	0.35328331
0.32615346	0.35597143
0.32198858	0.35868493
0.31779165	0.3614241
0.31356188	0.36418917
0.30929845	0.3669804
0.3050005	0.36979804
0.3006671	0.37264232
0.2962973	0.37551347
0.29189006	0.37841171
0.28744431	0.38133725
0.28295889	0.38429028
0.27843259	0.38727099
0.2738641	0.39027954
0.26925205	0.39331609
0.26459494	0.39638076
0.25989121	0.39947366
0.25513914	0.40259487
0.25033692	0.40574447
0.24548258	0.40892247
0.24057401	0.41212888
0.23560889	0.41536365
0.23058475	0.41862672
0.22549885	0.42191796
0.22034823	0.4252372
0.21512963	0.42858422
0.20983945	0.43195873
0.20447371	0.43536038
0.19902798	0.43878874
0.19349732	0.4422433
0.18787613	0.44572345
0.18215808	0.44922848
0.17633594	0.45275755
0.17040134	0.45630968
0.16434452	0.45988372
0.15815394	0.46347836
0.15181576	0.46709203
0.14531304	0.47072294
0.13862461	0.47436894
0.13172323	0.47802752
0.12457253	0.48169565
0.11712141	0.48536965
0.10929271	0.48904488
0.1009557	0.49271528
0.091835787	0.49637223
0.080645161	0.5


==> figs/data/U2B-MaxL_WPIRlkg_n2f32_v4.txt <==
U_2B	MaxL_2B

1.0322581	0
1.0319782	0.0115431
1.0311385	0.023095443
1.0297383	0.03466632
1.0277765	0.046265109
1.0252517	0.057901323
1.0221618	0.06958466
1.0185046	0.08132505
1.0142772	0.093132711
1.0094762	0.1050182
1.0040979	0.11699249
0.99813797	0.129067
0.99159155	0.14125372
0.98445326	0.15356524
0.97671712	0.16601488
0.96837655	0.17861675
0.95942428	0.1913859
0.94985238	0.20433842
0.93965217	0.21749159
0.92881415	0.23086402
0.91732797	0.24447588
0.90518236	0.25834904
0.89236502	0.27250735
0.87886253	0.28697688
0.86466028	0.30178619
0.84974229	0.31696674
0.83409113	0.33255313
0.81768768	0.34858363
0.80051099	0.36510051
0.782538	0.38215058
0.76374331	0.3997856
0.74409879	0.41806284
0.72357323	0.43704549
0.70213178	0.45680308
0.6797354	0.47741181
0.65634004	0.4989547
0.63189565	0.52152154
0.60634494	0.54520853
0.57962159	0.57011757
0.551648	0.59635501
0.52233197	0.62403003
0.49156203	0.65325226
0.45920042	0.68412899
0.4250721	0.71676182
0.38894693	0.75124289
0.35050883	0.78765108
0.30929845	0.82604818
0.26459494	0.86647559
0.21512963	0.90895169
0.15815394	0.95347026
0.080645161	1


==> figs/data/U2B-WIL_WPIRlkg_n2f32_v4.txt <==
U_2B	WIL_2B

1.0322581	0
1.0319782	0.00023070815
1.0311385	0.00092390374
1.0297383	0.0020801749
1.0277765	0.003702557
1.0252517	0.0057962115
1.0221618	0.0083567367
1.0185046	0.011410524
1.0142772	0.014934435
1.0094762	0.018969674
1.0040979	0.023499145
0.99813797	0.02853513
0.99159155	0.034123925
0.98445326	0.040195989
0.97671712	0.046902783
0.96837655	0.054125182
0.95942428	0.061945914
0.94985238	0.070421983
0.93965217	0.079404387
0.92881415	0.089241476
0.91732797	0.099648069
0.90518236	0.11074715
0.89236502	0.12277772
0.87886253	0.13535838
0.86466028	0.14900912
0.84974229	0.16355426
0.83409113	0.17866065
0.81768768	0.19542319
0.80051099	0.21301569
0.782538	0.23118293
0.76374331	0.25180935
0.74409879	0.27331944
0.72357323	0.29542655
0.70213178	0.32077865
0.6797354	0.34779318
0.65634004	0.37546047
0.63189565	0.40545589
0.60634494	0.4414221
0.57962159	0.47825209
0.551648	0.51554924
0.52233197	0.55554303
0.49156203	0.61293094
0.45920042	0.67159732
0.4250721	0.73031582
0.38894693	0.78762258
0.35050883	0.84185582
0.30929845	0.8912113
0.26459494	0.93379926
0.21512963	0.9676708
0.15815394	0.99072794
0.080645161	1


==> figs/data/U2W-MI_WPIRlkg_n2f32_v4.txt <==
U_2W	avgMI_2W

0.080645161	0.5
0.22379032	0.3875
0.34052989	0.32044604
0.43999561	0.2727479
0.52627865	0.23610653
0.60172344	0.20677887
0.66784512	0.18274827
0.72569537	0.16280288
0.77603853	0.14615922
0.81944701	0.13228435
0.85635753	0.12080277
0.8871061	0.11144387
0.91195089	0.10401061
0.93108751	0.098359973
0.9446593	0.094390575
0.95276431	0.092034766
0.95545972	0.091253716


==> figs/data/U2W-MaxL_WPIRlkg_n2f32_v4.txt <==
U_2W	MaxL_2W

0.080645161	1
0.22379032	0.79142041
0.34052989	0.66624118
0.43999561	0.57554885
0.52627865	0.50410613
0.60172344	0.44521362
0.66784512	0.39538328
0.72569537	0.35261693
0.77603853	0.31570725
0.81944701	0.28390778
0.85635753	0.25675859
0.8871061	0.233985
0.91195089	0.21543357
0.93108751	0.20102866
0.9446593	0.19074127
0.95276431	0.18456643
0.95545972	0.18250743


==> figs/data/U2W-WIL_WPIRlkg_n2f32_v4.txt <==
U_2W	WIL_2W

0.080645161	1
0.22379032	0.8
0.34052989	0.6830075
0.43999561	0.6
0.52627865	0.53561438
0.60172344	0.4830075
0.66784512	0.43852902
0.72569537	0.4
0.77603853	0.366015
0.81944701	0.33561438
0.85635753	0.30811368
0.8871061	0.2830075
0.91195089	0.25991206
0.93108751	0.23852902
0.9446593	0.21862188
0.95276431	0.2
0.95545972	0.18250743


==> figs/data/UA-MI_WPIRlkg_n2f32_v4.txt <==
U_A	avgMI_A

1	0
0.51612854	0.19999695
0.29007056	0.3984375
0.1875	0.5625
0.12903226	0.6


==> figs/data/UA-MaxL_WPIRlkg_n2f32_v4.txt <==
U_A	MaxL_A

1	0
0.51612854	0.2
0.29007056	0.4
0.1875	0.6
0.12903226	0.8


==> figs/data/UA-WIL_WPIRlkg_n2f32_v4.txt <==
U_A	WIL_A

1	0
0.51612854	0.2
0.29007056	0.4
0.1875	0.6
0.12903226	0.8


==> figs/data/WPIRlkg_n2f2_v4.txt <==
R_WPIR	avgMI_WPIR	maxH_WPIR	maxL_WPIR
0.66666667	0	0	0
0.67114094	0.00014427912	0.00028855825	0.028569152
0.67567568	0.000577232	0.001154464	0.056583528
0.68027211	0.0012992057	0.0025984114	0.084064265
0.68493151	0.0023107806	0.0046215612	0.11103131
0.68965517	0.003612773	0.007225546	0.13750352
0.69444444	0.0052062394	0.010412479	0.16349873
0.6993007	0.0070924814	0.014184963	0.18903382
0.70422535	0.0092730525	0.018546105	0.21412481
0.70921986	0.011749766	0.023499531	0.23878686
0.71428571	0.014524703	0.029049406	0.26303441
0.71942446	0.017600226	0.035200451	0.28688115
0.72463768	0.020978989	0.041957978	0.31034012
0.72992701	0.024663954	0.049327907	0.33342373
0.73529412	0.028658405	0.057316811	0.35614381
0.74074074	0.032965972	0.065931945	0.37851162
0.74626866	0.037590648	0.075181295	0.40053793
0.7518797	0.042536814	0.085073627	0.422233
0.75757576	0.047809271	0.095618542	0.44360665
0.76335878	0.053413271	0.10682654	0.46466827
0.76923077	0.05935455	0.1187091	0.48542683
0.7751938	0.065639377	0.13127875	0.50589093
0.78125	0.072274595	0.14454919	0.52606881
0.78740157	0.079267682	0.15853536	0.54596837
0.79365079	0.086626814	0.17325363	0.56559718
0.8	0.094360938	0.18872188	0.5849625
0.80645161	0.10247986	0.20495972	0.60407132
0.81300813	0.11099435	0.2219887	0.62293035
0.81967213	0.11991625	0.2398325	0.64154603
0.82644628	0.12925863	0.25851726	0.65992456
0.83333333	0.13903595	0.27807191	0.67807191
0.84033613	0.14926427	0.29852854	0.69599381
0.84745763	0.15996148	0.31992295	0.71369581
0.85470085	0.17114761	0.34229522	0.73118324
0.86206897	0.18284522	0.36569045	0.74846123
0.86956522	0.19507985	0.3901597	0.76553475
0.87719298	0.20788059	0.41576119	0.78240856
0.88495575	0.22128091	0.44256181	0.79908731
0.89285714	0.23531957	0.47063913	0.81557543
0.9009009	0.25004202	0.50008404	0.83187724
0.90909091	0.2655022	0.53100441	0.84799691
0.91743119	0.28176509	0.56353018	0.86393845
0.92592593	0.2989104	0.59782081	0.87970577
0.93457944	0.31703817	0.63407635	0.89530262
0.94339623	0.33627754	0.67255508	0.91073266
0.95238095	0.35680152	0.71360304	0.92599942
0.96153846	0.37885391	0.75770781	0.94110631
0.97087379	0.40280407	0.80560814	0.95605665
0.98039216	0.42927973	0.85855946	0.97085365
0.99009901	0.45960343	0.91920686	0.98550043
1	0.5	1	1

